On the link between associated MgII absorbers and star formation in quasar hosts

A few percent of quasars show strong associated MgII absorption, with velocities (v_off) lying within a few thousand km/s from the quasar systemic redshift. These associated absorption line systems (AALs) are usually interpreted as absorbers that are either intrinsic to the quasar and its host, or arising from external galaxies clustering around the quasar. Using composite spectra of ~1,800 MgII AAL quasars selected from SDSS DR7 at 0.4<~ z<~2, we show that quasars with AALs with v_off<1500 km/s have a prominent excess in [OII]3727 emission (detected at >7sigma) at rest to the quasar host, compared to unabsorbed quasars. We interpret this [OII] excess as due to enhanced star formation in the quasar host. Our results suggest that a significant fraction of AALs with v_off<1500 km/s are physically associated with the quasar and its host, and are most likely large-scale flows with typical velocities of a few hundred km/s. AAL quasars also have dust reddening lying between normal quasars and the so-called dust-reddened quasars. We suggest that the unique properties of AAL quasars can be explained if they are the transitional population from heavily dust-reddened quasar to normal quasars in the formation process of quasars and their hosts. This scenario predicts a larger fraction of young bulges, disturbed morphologies and interactions of AAL quasar hosts compared to normal quasars. The intrinsic link between associated absorbers and quasar hosts opens a new window to probe massive galaxy formation and galactic-scale feedback processes, and provides a crucial test of the evolutionary picture of quasars.

==> table1_data.txt <==
Title: On the link between associated MgII absorbers and star formation in 
quasar hosts
Authors: Yue Shen and Brice M\'{e}nard
Table: The sample of AALs.
================================================================================
Table Description of file: table1_data.txt
The sample of AALs used in the paper, identified from SDSS DR7 quasars. 
================================================================================
Byte-by-byte Description of file: table1_data.txt
--------------------------------------------------------------------------------
Bytes  Format  Units  Label               Explanations
--------------------------------------------------------------------------------
1- 18  A18     ---    SDSS_name           SDSS Designation (hhmmss.ss+ddmmss.s)
20-23  I4.4    ---    Plate               Plate number
25-27  I3.3    ---    Fiber               Fiber number
29-33  I5.5    ---    MJD                 MJD number
35-40  F6.4    ---    z_SDSS              Cataloged SDSS redshift
42-45  F4.2    \AA    EW_2796             Restframe equivalent width of MgII_2796
47-50  F4.2    \AA    EW_ERR_2796         Restframe equivalent width error of MgII_2796
52-55  F4.2    \AA    EW_2803             Restframe equivalent width of MgII_2803
57-60  F4.2    \AA    EW_ERR_2803         Restframe equivalent width error of MgII_2803
62-66  I5      km/s   v_off               absorber velocity offset based on fiducial systemic redshift
68-72  I5      km/s   v_off_SDSS          absorber velocity offset based on SDSS systemic redshift
74-78  I5      km/s   v_off_HW            absorber velocity offset based on H&W systemic redshift
--------------------------------------------------------------------------------
000045.77+255106.1 2822 339 54389 1.4446 0.61 0.07 0.50 0.07  1300  2726  2069
000140.70+260425.5 2822 322 54389 0.7653 0.48 0.04 0.47 0.04    47    54   113
000219.64+260029.2 2822 367 54389 1.2507 3.07 0.18 3.00 0.14  -421  -588  -289
000339.11+011019.6 0685 623 52203 1.6946 1.42 0.19 1.30 0.11   610  1977   399
000433.93-004844.7 0388 289 51793 1.2943 0.46 0.09 0.56 0.08   957   181   590
000820.02-092921.0 0651 496 52141 1.3582 0.87 0.06 0.70 0.05   642   759   851
001055.41+003032.2 0687 353 52518 1.2332 3.00 0.20 1.76 0.18  2209  1817  2131
001341.74+143531.3 0752 194 52251 1.9330 1.10 0.13 1.13 0.13  1069  1097  1040
001808.89+010155.4 0687 570 52518 1.4224 2.05 0.19 2.39 0.18   174  -482   158
002001.80+005436.8 0390 418 51900 1.0132 0.72 0.10 0.62 0.10  -655   -21   -40
002437.62+142025.4 0753 149 52233 1.7632 2.95 0.10 2.61 0.08   -11 -1068  -144
002549.37-005420.5 1087 249 52930 0.5615 2.66 0.24 2.27 0.21   870    86   103
002613.32+010624.5 0688 565 52203 1.7886 1.55 0.19 1.18 0.20  1421  1148  1059
002620.06+003450.5 0689 343 52262 1.2564 2.16 0.23 1.39 0.21   923  2132   174
002642.09-095853.4 0653 558 52145 1.8573 2.49 0.19 1.84 0.20  1378  1518  1619
002707.16+144957.5 0753 034 52233 1.7084 0.72 0.08 0.55 0.08  2117  2374  2207
003338.32-000454.3 1086 277 52525 1.7443 2.24 0.33 2.64 0.30   254  1223   713
003516.88-104731.2 0654 059 52146 0.7967 1.08 0.09 0.95 0.08  1445  1303  1465
003545.13+011441.2 0392 528 51793 1.5406 1.91 0.06 1.62 0.07  -472 -1119  -166
003549.87-003825.4 0392 189 51793 1.0659 1.52 0.13 1.51 0.13  2824  2334  2484
003632.75+134222.1 0418 205 51817 1.2499 1.67 0.08 1.83 0.08   264  -202   -20
003758.31-092342.7 0655 389 52162 1.4721 1.11 0.04 0.99 0.03  2034  2044  2165
003806.78-094634.8 0655 319 52162 0.6456 0.47 0.08 0.43 0.07  2277  2239  2278
003922.32-095051.3 0655 239 52162 1.8810 1.38 0.11 1.09 0.10  2729  2520  3196
004039.79+150321.2 1897 394 53242 0.8844 0.67 0.06 0.68 0.07 -1442 -1364 -1074
004102.34-085408.0 0655 536 52162 1.5214 1.78 0.06 1.20 0.06   -75  -200   -54
004247.15+010019.3 1085 419 52531 1.1099 0.68 0.07 0.55 0.06  -574  -788  -432
004305.30+005130.2 1905 418 53706 1.9355 2.67 0.13 2.57 0.13   573  -892    57
004400.22+144145.6 0419 170 51879 1.3250 0.93 0.13 1.08 0.14 -2311 -2633  -482
004400.22+144145.6 0419 170 51879 1.3250 0.98 0.14 0.82 0.14 -2636 -2959  -808
004424.58+004155.4 0691 434 52199 0.7961 0.80 0.12 0.63 0.10   562   434   357
004506.47+010641.7 0691 442 52199 1.0080 3.30 0.09 2.78 0.09   379   535   469
004546.82-002439.3 1905 148 53706 1.2395 1.95 0.22 1.72 0.11  2735   -34  2643
004712.84+135659.6 0419 056 51879 1.3833 1.73 0.06 1.50 0.06  1990  1677  2166
004747.70+244321.9 2058 038 53349 1.3796 1.43 0.08 0.91 0.07   286  -679   259
004839.96-005856.6 0394 242 51913 1.5825 1.79 0.06 1.31 0.09   474  -292   291
005157.24+000354.7 0394 475 51913 1.9559 0.40 0.05 0.31 0.04  -142  -761  -259
005205.56+003538.1 1132 510 52903 0.3993 0.28 0.04 0.49 0.04 -1340   -73    14
005426.15+143506.7 0420 155 51871 1.7297 0.42 0.07 0.44 0.05  2953  2945  3190
005446.22+140019.0 0420 082 51871 0.5015 0.84 0.09 0.64 0.08    70    40    -8
005838.95-102651.3 0658 179 52146 0.4898 1.42 0.14 1.14 0.13  -341  -244  -162
005838.95-102651.3 0658 179 52146 0.4898 1.62 0.14 1.55 0.14   -29    67   149
005921.37+004108.8 0395 538 51783 0.4223 0.82 0.13 0.58 0.11   305   405   590
005953.94+134225.4 0421 205 51821 1.2332 0.82 0.20 1.27 0.17 -1169   105   393
010205.89+001156.9 1498 395 52914 0.7253 1.40 0.06 0.87 0.06   945   711   706
010208.05-084440.5 0658 527 52146 1.2723 2.26 0.13 2.23 0.10  -267  -393   -88
010626.77-005248.4 2328 251 53728 0.9650 1.15 0.05 0.92 0.04   460   447   556
010810.09+133846.3 0422 204 51811 0.8735 0.85 0.06 0.58 0.05  1069  1022  1292
010826.84-003724.2 0397 267 51794 1.3724 0.47 0.03 0.54 0.03   798   169   418
010909.95+011258.2 0694 445 52209 1.5462 1.15 0.17 1.25 0.16   271   415   837
010937.98-090316.0 0659 533 52199 0.8627 2.29 0.19 1.79 0.18  -585 -1058  -718
011051.42+135412.7 0422 041 51811 1.5589 0.59 0.06 0.54 0.06  1619  1009  1882
011117.34+142653.6 0423 310 51821 1.1539 1.16 0.08 0.84 0.07  2921  3155  3274
011215.32+250444.8 2060 296 53706 1.4043 0.52 0.05 0.41 0.07  2856  2976  2860
011215.32+250444.8 2060 296 53706 1.4043 1.29 0.07 0.90 0.05  1841  1961  1846
011417.92+163931.6 2825 606 54439 0.9538 2.69 0.07 2.42 0.07  1069  1438  1274
011516.25-000440.4 1499 115 53001 1.6113 1.24 0.10 0.90 0.10  1867  1916  1723
011556.36+314759.9 2061 349 53711 1.2646 0.89 0.07 0.49 0.06   663   662   778
011601.13-101159.4 0660 190 52177 1.6922 0.51 0.04 0.42 0.04   -78  -678  -127
011601.13-101159.4 0660 190 52177 1.6922 0.74 0.04 0.69 0.06  -375  -976  -425
011601.41+322234.8 2061 355 53711 0.6620 1.62 0.11 1.72 0.10   592   559   552
011617.65+005336.6 0695 458 52202 1.4213 0.83 0.10 0.98 0.08   321   451   378
011749.91-090554.6 0660 502 52177 0.8284 1.07 0.08 0.72 0.07  1013   554   743
011908.04-003940.6 0695 014 52202 0.9456 1.17 0.16 1.32 0.14  1062  1295  1213
011950.07-001139.0 0398 110 51789 1.4963 0.38 0.06 0.21 0.06  1166  1089  1290
011950.07-001139.0 0398 110 51789 1.4963 0.36 0.06 0.20 0.05  1472  1395  1596
012127.13+132952.3 0424 257 51893 1.4008 0.88 0.11 0.35 0.11 -1007 -1448 -1046
012136.66+061725.3 2329 243 53725 1.0446 1.61 0.23 1.50 0.22  1252   997   698
012220.14-010556.4 0398 018 51789 2.1300 2.75 0.27 2.42 0.56   736   146   415
012357.47-001618.4 0696 148 52209 1.2824 3.38 0.12 3.16 0.13   -44   -33   -32
012702.53+011412.4 0399 571 51817 1.1562 0.56 0.07 0.32 0.06  -902  -375  -260
012702.53+011412.4 0399 571 51817 1.1562 1.12 0.07 0.73 0.06  -653  -126   -11
012855.54+010103.2 0697 371 52226 0.6977 1.77 0.22 1.22 0.26 -2200   -49    66
012904.97-094027.2 2878 174 54465 1.0719 2.54 0.25 1.51 0.25  1047   775  1142
013008.89-101907.6 0662 299 52147 1.0051 0.37 0.04 0.26 0.04   321   803   452
013051.89+152511.2 0425 447 51898 1.3015 1.66 0.07 1.62 0.07  1453  1246   476
013239.75-002846.9 1078 257 52643 1.1988 1.39 0.23 1.56 0.22   935  1316  1309
013350.74+140620.4 0426 351 51882 1.4386 0.32 0.04 0.19 0.04   986  1059  1121
014050.62-004405.0 0401 255 51788 1.6594 0.42 0.05 0.21 0.05  -428 -1695  -543
014130.30-083721.1 0663 573 52145 0.4545 0.66 0.09 0.29 0.08  2044  1457  1334
014544.09-003828.8 0401 065 51788 1.8455 2.51 0.34 2.47 0.21 -1455 -2703 -1393
014609.84+004321.1 0401 616 51788 0.8854 1.34 0.13 1.01 0.12   596   296   235
014729.77-004118.3 1907 019 53315 0.7341 0.50 0.08 0.55 0.07  -171    42   330
015335.63+010353.5 1076 558 52914 1.6176 2.06 0.24 2.31 0.30  -462   934 -2245
015726.49-001222.0 1075 234 52933 1.1687 2.46 0.27 1.37 0.24     1    72    39
015839.88-002534.4 0701 225 52179 1.4526 2.84 0.32 2.97 0.42  -403  1727   766
015926.41+124712.9 0427 249 51900 1.4567 0.84 0.14 0.71 0.10   109   248   134
020141.61+145026.6 0427 402 51900 1.6991 1.48 0.06 1.40 0.05  -575 -1041  -771
020701.30-010232.2 0404 081 51812 1.2466 1.48 0.09 1.04 0.08  -232   225   312
020830.77-003929.7 0404 070 51812 1.5199 1.02 0.09 0.69 0.07  1290  1749  1523
021150.12-001056.8 1074 034 52937 1.3039 1.07 0.15 0.93 0.14  -148   650   498
021215.73-002213.0 0703 277 52209 1.4905 2.76 0.26 2.61 0.21  2795  3198  2719
021224.15+062246.2 2321 166 53711 0.8769 1.45 0.07 0.97 0.07  -112  -362    26
021348.21+141855.4 0428 579 51883 1.0218 1.75 0.11 1.62 0.11 -2606 -1442 -1833
021445.09-075012.2 0668 324 52162 2.1995 3.00 0.38 3.05 0.33  -171  1079   652
021514.83-003905.0 1155 308 52581 0.8468 0.87 0.07 0.78 0.07    35   203    32
021833.19+002525.8 0703 549 52209 0.8446 4.85 0.40 5.07 0.38  -359    -2    88
022647.43+001254.3 0406 595 51869 2.1555 4.48 0.31 4.21 0.25   426  1022   201
023114.57-090554.0 0454 064 51908 1.2556 1.00 0.11 0.85 0.09   -52  -101   172
023114.93-011002.0 1071 188 52641 1.2756 1.31 0.13 1.12 0.13 -1016 -1254  -816
023414.21-070857.6 0455 375 51909 0.6611 1.09 0.10 1.22 0.09  -363   417   397
023734.74-071825.8 0455 444 51909 1.1921 2.61 0.25 2.25 0.23  -666 -2128    72
024039.63+002944.0 0706 549 52199 1.3619 2.20 0.18 1.47 0.17  -399 -1795  -311
024240.11-081053.7 0455 638 51909 1.2199 0.92 0.16 0.63 0.15  1930   932  1811
024424.63-001219.8 0408 036 51821 1.5410 2.84 0.28 2.75 0.28   -64  1510   388
024638.82+002718.0 1069 473 52590 1.1779 2.16 0.20 2.11 0.21  -111   -67  -131
024816.53-064523.9 0456 562 51910 1.3723 0.87 0.09 0.69 0.09  -346 -1457  -157
025036.11+343832.7 2398 379 53768 0.8716 3.83 0.12 3.78 0.11  1656  1019  1272
025726.75-072408.9 0457 542 51901 1.8802 1.86 0.20 1.14 0.17  1746 -1366  1138
025938.65-075601.7 0457 032 51901 0.8823 0.61 0.06 0.41 0.05  1641  1796  1864
025957.85+003454.2 0709 431 52205 0.8199 0.57 0.09 0.36 0.08  2470  2325  2492
030227.71+003752.0 1067 478 52616 1.0448 0.84 0.09 0.56 0.10  -391  -348  -396
030252.06+055551.1 2322 532 53727 1.3888 0.52 0.06 0.41 0.05   -66   192    80
030457.98-065237.2 0458 443 51929 0.8459 3.09 0.06 2.77 0.06    -1   163   208
030608.33-083800.9 0458 049 51929 1.5491 0.56 0.07 0.47 0.08  -719   607    76
030643.37-004549.1 2068 216 53386 0.5542 1.80 0.27 1.71 0.33 -1164    -4    94
031159.63+041803.4 2340 221 53733 0.5098 1.05 0.12 0.73 0.12   279    -8    52
031208.42-072623.0 0459 186 51924 0.4990 1.14 0.15 0.90 0.13  -180   639   676
031413.72-075023.7 0459 161 51924 1.2495 0.46 0.06 0.18 0.06   773   964  1351
032224.87-065622.2 0460 463 51924 1.8535 1.66 0.11 1.50 0.16 -1484  -955  -521
032508.27-074050.8 0460 047 51924 1.2775 0.40 0.05 0.26 0.05  -267 -1018  -251
032524.44-003311.6 0414 177 51901 0.7873 0.47 0.05 0.23 0.05   575   -87   -61
032609.67+010246.6 0712 532 52199 1.1287 0.85 0.09 0.61 0.09   405   243   561
032622.19-062425.8 0461 349 51910 0.4561 1.14 0.27 1.74 0.24   126   312   352
032948.44+010333.6 0415 325 51810 0.7428 0.89 0.06 0.94 0.07  -768  -169   -48
033227.95-055404.9 0461 454 51910 1.7832 0.68 0.08 0.34 0.07  1039   807  1612
033300.08-003947.7 2069 093 53376 1.6627 1.76 0.13 1.40 0.10    35  1643   594
033301.90+004801.9 0415 377 51810 1.6373 0.43 0.11 0.45 0.08  -129   489   323
033636.11-001351.6 2049 028 53350 1.5096 0.82 0.20 0.61 0.14  1767  2007  2138
033708.45-000614.4 0416 305 51811 1.6586 2.72 0.08 2.47 0.10  -591  -858  -165
033742.44-005727.4 1518 285 52937 1.3425 1.14 0.12 0.85 0.10  2713  2460  2328
033742.44-005727.4 1518 285 52937 1.3425 0.53 0.09 0.26 0.07  2445  2192  2060
033945.85-002301.8 0416 239 51811 1.5053 0.71 0.05 0.65 0.05     9   847   329
034332.05+005654.9 0416 521 51811 1.5524 0.86 0.07 0.62 0.07  1341   899  1415
035309.02+101242.5 2697 073 54389 1.1818 0.38 0.04 0.36 0.04  -622  -677  -426
035348.24-062216.6 0464 314 51908 1.2248 0.75 0.06 0.60 0.07   309    88   263
040022.39-064928.5 0464 074 51908 1.5024 0.44 0.03 0.24 0.02   535  -818   453
040859.56-063248.2 0465 112 51910 1.4930 3.47 0.14 3.34 0.15  -836   228  -345
041210.17-051109.1 0465 603 51910 0.5492 1.42 0.04 1.07 0.03   485   653   706
041427.73+064923.5 2826 330 54389 1.4185 1.09 0.08 0.98 0.07  1883  1946  2050
042110.51+073655.8 2826 541 54389 0.5142 1.43 0.08 1.40 0.08   -45  -168  -112
042219.21+055517.4 2826 022 54389 1.1315 1.85 0.27 2.41 0.27   255   307   494
045101.62-061155.3 2942 022 54521 1.6374 0.34 0.03 0.33 0.03 -1635 -2446 -1215
052606.08+630257.5 2302 365 53709 0.5122 3.10 0.23 2.43 0.23   -31   -10    91
062036.57+650526.5 2301 603 53712 1.1515 0.76 0.10 0.45 0.10   -70  -515  -508
064902.92+284710.4 2694 469 54199 0.6126 2.94 0.13 2.61 0.12  2518  2061  1815
072052.27+314025.5 2695 434 54409 1.3479 1.54 0.10 1.31 0.09   329  -868   362
072325.06+420822.6 1865 304 53312 0.4254 1.53 0.08 1.11 0.08   319  -156  -123
072636.99+375908.7 1733 139 53047 0.3962 0.91 0.09 0.61 0.08 -2663   659   756
072653.68+394706.8 1733 330 53047 1.5993 1.06 0.11 0.77 0.14  1604   157  1581
072735.78+405500.0 2701 319 54154 1.3719 1.00 0.10 0.49 0.09 -1668 -2911 -2138
072815.31+304548.9 2695 012 54409 1.6903 2.61 0.11 2.54 0.11  -669 -1994 -1048
073045.09+363430.9 2073 507 53728 1.0803 2.46 0.06 2.21 0.06  -594  -313  -330
073056.98+413057.7 2683 469 54153 0.3818 4.66 0.12 3.46 0.11   807   307   259
073147.57+384525.1 1733 599 53047 0.6064 1.97 0.15 1.29 0.14  -511   408   445
073207.47+384104.3 1733 600 53047 1.3769 0.68 0.03 0.62 0.03 -1260 -2204 -1543
073608.06+312023.1 0541 122 51959 1.0996 0.47 0.06 0.42 0.05   312   201   562
073753.32+472811.1 1867 456 53317 1.5215 1.14 0.09 0.98 0.08   881  1036   947
073820.09+275045.2 0888 497 52339 2.0000 3.51 0.33 3.18 0.29 -1516  1110  1110
074114.11+223909.7 0927 231 52577 1.3040 2.34 0.13 1.93 0.13    93   227   148
074136.49+385847.5 0433 339 51873 1.8656 1.31 0.24 0.64 0.21  2257  2177  2837
074259.57+225003.2 0927 171 52577 1.1818 2.82 0.13 2.39 0.12  -941    70   165
074304.12+432015.0 1736 082 53052 1.8436 1.22 0.17 0.86 0.18  2572  1744  2287
074309.97+400805.6 0432 483 51884 0.8578 0.73 0.08 0.81 0.07   -24   378   325
074311.52+302549.0 0889 348 52663 1.7683 1.90 0.18 1.96 0.14   551   580   967
074322.99+212456.7 1203 223 52669 1.4292 2.71 0.11 2.43 0.12  -768  -559  -565
074337.28+205437.1 1263 325 52708 1.5654 4.80 0.38 3.90 0.36  1696  2041  1733
074407.41+294707.3 0889 233 52663 1.8630 1.05 0.16 0.80 0.09   677  -832   662
074417.26+320805.8 0755 453 52235 1.0503 1.55 0.14 1.55 0.14  2927  2584  3013
074419.40+281746.6 2075 430 53730 0.7948 0.98 0.05 0.83 0.05 -1229  -282   -82
074435.96+475245.1 1868 261 53318 1.3915 2.00 0.12 1.83 0.12   257  1070   471
074448.41+252550.3 0857 459 52314 1.6090 0.80 0.08 0.61 0.09  1197  -175  1531
074505.23+315803.7 0755 479 52235 1.6853 0.77 0.08 0.95 0.10   573   -55   490
074541.50+330306.3 0755 508 52235 1.5885 0.74 0.04 0.49 0.05  -598 -1135  -587
074612.48+424055.1 0434 351 51885 1.5438 0.32 0.05 0.18 0.05   585   847   892
074732.62+371722.9 0433 015 51873 0.3952 1.28 0.12 1.33 0.11  -587  -102    16
074748.48+275126.6 1059 155 52618 1.8957 3.65 0.25 3.53 0.17  1411  1291  1560
074759.65+431811.4 1736 020 53052 0.5012 1.37 0.20 1.06 0.19   147   127   195
074820.28+250805.3 0857 628 52314 0.9715 1.97 0.19 1.76 0.19  -315   196    -1
075032.70+233400.1 1204 266 52669 1.0083 0.97 0.05 0.84 0.05    81   385   404
075120.12+263342.3 0858 172 52316 1.4250 2.25 0.10 1.76 0.10  -985   -35 -1387
075220.42+485214.8 1779 399 53089 1.0430 1.87 0.23 1.11 0.20   685   459   405
075315.46+371639.9 0757 348 52238 1.9959 2.11 0.20 2.16 0.40   437  1737   710
075333.82+301526.0 1060 377 52636 0.7425 1.20 0.10 1.15 0.09  2095  1956  2062
075341.50+283656.8 1060 081 52636 0.7968 0.48 0.07 0.68 0.06  1328  1839  1873
075348.69+370520.3 0543 122 52017 0.5969 1.54 0.23 1.30 0.22   709  -139    99
075412.60+343625.7 0756 503 52577 1.7554 2.55 0.19 2.48 0.19  1370  2320  2437
075515.06+185856.8 1920 530 53314 0.4720 0.85 0.04 0.62 0.04  2327  2830  2948
075521.19+344539.0 1150 116 52644 1.7806 3.50 0.23 2.72 0.17  -432 -1745  -363
075532.41+525143.6 1870 224 53383 1.7772 1.67 0.19 1.40 0.16   111   292   789
075537.02+254238.9 0928 510 52578 0.4443 0.89 0.10 0.63 0.08  -264   423   506
075739.43+415319.4 0437 247 51869 1.3589 1.75 0.10 1.54 0.10 -1526   247    27
075758.93+273102.7 0859 020 52317 1.4408 2.65 0.09 2.39 0.09  -491   304   442
075840.94+323959.4 0890 617 52583 1.0124 0.77 0.14 1.02 0.14  -247   -75  -124
075842.88+372805.8 0544 130 52201 1.4930 1.03 0.11 0.77 0.09  -666  -457  -606
075853.87+484043.0 1779 157 53089 0.7455 1.57 0.10 1.35 0.09  -181   193   286
075905.41+283040.4 0859 483 52317 1.8859 2.62 0.14 2.56 0.13  2817   753  2795
075910.96+192703.5 1922 168 53315 1.1116 0.61 0.07 0.50 0.07  -284  -505  -349
075917.80+353251.9 0757 135 52238 2.0177 0.63 0.06 0.43 0.05  -302  -920    -1
080033.74+135355.6 2265 524 53674 0.9045 1.32 0.10 1.26 0.09   352    99   -63
080105.04+184956.4 1922 136 53315 1.2973 0.67 0.08 0.54 0.08  1817  1214  1635
080133.55+141442.8 2266 162 53679 1.1941 2.26 0.12 1.96 0.12    58  -133   101
080218.80+133016.6 2266 089 53679 1.2986 2.42 0.07 2.05 0.07  -911 -1671  -662
080224.85+461108.8 0438 206 51884 0.8764 0.74 0.08 0.53 0.08 -1151  -812  -542
080239.16+213631.0 1583 608 52941 1.2801 4.11 0.16 3.85 0.14  -395     0   570
080241.97+143147.9 2266 108 53679 0.4702 1.28 0.05 0.90 0.05   345   279   201
080306.81+195953.1 1922 503 53315 0.6282 0.96 0.07 0.78 0.07  -585  -467  -391
080327.39+400047.8 0545 238 52202 0.4636 1.48 0.16 1.18 0.15  -904    75   151
080421.36+530020.9 1870 544 53383 1.4086 0.76 0.04 0.75 0.04  -324  -808  -470
080422.00+281819.3 0929 537 52581 1.3346 1.67 0.07 1.52 0.06   770   199   686
080437.23+262009.6 1205 372 52670 1.7578 1.01 0.13 0.57 0.17   440  -753   119
080447.96+101523.7 2419 460 54139 1.9489 3.31 0.07 2.25 0.07    79   194   617
080452.01+185441.2 1923 491 53319 1.5865 1.14 0.19 0.99 0.18   837  1367  1067
080453.76+104814.5 2419 457 54139 1.2333 1.36 0.09 1.46 0.08  2077  1597  1874
080525.11+274321.8 0929 571 52581 0.8932 2.58 0.18 1.75 0.16  -681   444   762
080533.87+392015.8 0545 089 52202 1.6061 1.47 0.15 1.07 0.09   193   361   404
080537.42+370424.6 0758 120 52253 1.2290 1.01 0.08 0.58 0.08  -469  -469  -478
080538.62+412439.0 0545 408 52202 0.6763 1.30 0.17 0.84 0.15   255   108    98
080550.89+430319.8 0546 332 52205 1.3580 0.67 0.09 0.60 0.09  -856 -2085  -910
080553.80+270021.2 0929 029 52581 0.6432 0.60 0.09 0.34 0.07   650   749   663
080642.45+274556.2 0929 617 52581 1.7838 2.35 0.29 1.88 0.23   247   829   546
080733.00+205823.4 1924 231 53330 0.5460 3.88 0.12 3.97 0.11   316   252   188
080738.50+135217.3 2268 499 53682 1.2076 1.46 0.06 1.22 0.06   708  1054   858
080801.73+330009.2 0825 166 52289 1.8953 2.81 0.06 2.62 0.06   863   714   994
080815.68+111504.4 2420 298 54086 1.5005 2.04 0.06 1.70 0.07  -115   147    90
080852.36+525133.6 1781 389 53297 1.3913 1.03 0.12 1.15 0.11    80   429   464
080857.42+364828.1 0892 336 52378 0.9504 3.43 0.21 2.31 0.18  1810  1627  1968
080919.31+472311.7 0438 559 51884 1.0795 3.85 0.05 3.50 0.06 -1204  -401  -346
080923.65+424900.2 0546 430 52205 1.3294 1.09 0.09 0.72 0.09  -682  -420  -578
080929.62+181604.5 2081 610 53357 1.3871 0.96 0.04 0.67 0.04  2227  2114  2286
080934.64+254837.9 1205 588 52670 0.5451 2.25 0.11 1.00 0.10  -756  -386  -330
080947.92+422851.2 0546 436 52205 0.7869 0.40 0.04 0.37 0.04   335   421   490
081001.59+203112.8 1924 136 53330 1.8313 1.29 0.06 0.96 0.04   546  1304  1340
081012.58+203646.3 1924 140 53330 0.6378 0.85 0.08 0.91 0.08  -401     5    14
081031.68+524442.7 1781 231 53297 1.9868 1.90 0.21 1.23 0.31  -974 -1068   224
081056.52+192302.5 1925 213 53327 0.9376 1.59 0.13 1.44 0.12  1101  1596  1240
081111.75+114851.7 2420 232 54086 1.4878 1.01 0.06 0.85 0.05 -1165 -1119 -1091
081136.89+284503.5 0930 107 52618 1.8904 2.97 0.07 2.59 0.08   951  1549   844
081146.50+420307.0 0546 170 52205 1.1834 0.97 0.11 0.81 0.10  -442  -681  -374
081152.20+232443.4 1584 561 52943 1.8858 1.36 0.16 1.25 0.17  1068  -252   543
081153.53+311458.3 0861 155 52318 1.3200 2.46 0.31 1.39 0.27 -1359   435  1429
081153.74+381216.3 0758 601 52253 1.6892 0.76 0.15 1.00 0.12    -4  -392   163
081201.60+412700.0 0546 091 52205 1.5441 1.04 0.08 0.84 0.08  1976  2414  2075
081205.75+111248.9 2421 406 54153 1.9941 0.98 0.08 1.08 0.07  2219  2374  2390
081210.96+070826.2 1757 281 53083 1.8677 2.33 0.05 2.26 0.05  -735 -2581  -742
081219.24+370258.9 0893 286 52589 1.8849 1.52 0.04 1.29 0.04  -777 -2032  -986
081257.08+260329.1 1266 328 52709 1.5744 0.88 0.06 0.87 0.06  1614  1177  1555
081312.61+432640.1 0547 274 52207 1.0865 0.77 0.11 0.54 0.09  1105   651  1154
081345.75+534805.1 1782 282 53383 0.9390 0.48 0.05 0.24 0.06   581   747  1304
081345.75+534805.1 1782 282 53383 0.9390 1.39 0.06 1.22 0.06  -753  -587   -30
081406.68+242003.1 1585 265 52962 0.9373 3.25 0.18 2.38 0.24   -35  -314  -149
081452.09+325451.1 0861 442 52318 0.8155 1.84 0.10 1.12 0.11  -622  -444  -308
081523.11+063023.9 1295 526 52934 1.0534 1.39 0.11 0.82 0.11   166  -285  -385
081615.38+173640.7 2271 309 53726 1.6283 3.23 0.12 2.49 0.11 -1613 -2170  -679
081617.46+241826.2 1585 179 52962 1.0343 1.43 0.05 1.28 0.05  1139   944  1015
081639.56+524430.1 1781 153 53297 1.5219 2.04 0.08 1.81 0.08  -907  -208  -248
081707.08+244558.3 1585 467 52962 1.8687 1.46 0.12 1.31 0.11  1209  1347  1449
081716.22+244816.7 1585 476 52962 1.5653 1.35 0.21 1.17 0.18  1473  1262  1720
081820.76+233939.5 1585 056 52962 1.3511 1.40 0.07 1.42 0.07   -99 -1256   -73
081844.57+350426.3 0826 150 52295 0.4636 0.98 0.15 0.69 0.10   244   597   617
081845.27+062627.7 1296 279 52962 1.6034 0.71 0.11 1.29 0.10    58  -255   419
081855.96+202202.7 1925 624 53327 2.1007 2.19 0.12 1.77 0.11 -1182  -782  -560
081916.15+345050.3 0826 086 52295 1.4998 2.77 0.33 1.78 0.32  -489  3307 -2242
081920.31+384927.0 2674 454 54097 1.2172 0.40 0.05 0.46 0.10   596   304   659
081920.31+384927.0 2674 454 54097 1.2172 0.50 0.09 0.38 0.04   -97  -389   -34
081921.99+455331.7 0441 120 51868 1.5112 0.79 0.06 0.46 0.08  -693  -586  -509
081931.05+093029.5 2571 428 54055 1.3803 0.51 0.04 0.40 0.04   708   175   622
081945.30+334440.7 0862 433 52325 0.8691 1.77 0.13 1.33 0.12  -223  -314   110
082029.83+332241.4 0862 435 52325 1.7113 1.02 0.18 0.89 0.17  1041  1495   925
082117.53+402812.7 0760 050 52264 1.2188 0.50 0.05 0.33 0.04   505   497   917
082125.97+513715.5 0442 370 51882 1.4375 0.96 0.10 0.79 0.08 -1350  -617  -521
082131.18+203030.7 1927 252 53321 0.6526 1.78 0.12 1.81 0.12   539  1168  1301
082140.54+445609.3 0547 568 52207 2.1150 2.08 0.25 1.64 0.19  1051   862   637
082211.27+212228.7 1927 473 53321 1.3044 0.94 0.08 0.58 0.07   803   370   985
082212.74+361704.5 0826 456 52295 1.2168 2.45 0.13 2.38 0.15    68 -1219  -285
082218.06+165823.5 2272 449 53713 2.0768 1.41 0.20 1.29 0.21  -155   902   556
082226.30+130144.8 2422 517 54096 0.9155 0.75 0.10 0.67 0.09    11   -37    52
082237.21+333724.8 0862 500 52325 1.6851 3.65 0.19 3.12 0.14   268  -824    48
082242.46+600856.5 1874 319 54452 2.0513 1.46 0.06 1.23 0.07  -202  -796  -502
082410.57+145710.3 2274 285 53726 1.9460 2.01 0.12 1.35 0.11    -3   375   568
082420.28+233949.7 1926 616 53317 1.6650 1.95 0.13 1.89 0.12   261 -1078     9
082433.24+070410.6 1296 401 52962 0.7674 1.29 0.10 1.38 0.08    61   416   747
082437.75+165151.9 2271 060 53726 1.5019 0.59 0.08 0.48 0.08  -717  -446  -919
082511.04+390446.4 0894 183 52615 1.5096 1.46 0.08 1.28 0.06  2214  3076  3004
082531.78+345751.8 1197 305 52668 0.4052 0.66 0.07 0.38 0.06  1802  1074  1229
082603.33+334049.4 0862 598 52325 1.0534 1.63 0.23 1.45 0.24    -4  -164   147
082609.88+362213.5 0826 620 52295 1.0842 2.37 0.12 1.96 0.12   -10   102  -180
082641.69+450601.3 0548 179 51986 1.2453 0.63 0.07 0.62 0.07  -939 -2224  -894
082701.61+155539.6 2274 498 53726 1.8242 0.95 0.11 1.16 0.20  -439    69 -1019
082827.81+000129.6 1154 593 53083 0.8022 1.04 0.09 0.69 0.09  -236   -90    37
082844.68+445830.6 0548 127 51986 1.0893 2.39 0.47 2.87 0.43  1306   159   339
082855.77+142601.6 2425 373 54139 1.4724 1.39 0.05 0.76 0.06 -1243  -940  -472
082939.94+222012.2 1929 262 53349 1.2615 0.65 0.07 0.55 0.06    83  -294   372
082946.82+185222.5 2275 279 53709 1.7919 1.42 0.05 1.31 0.05  -205  -887    57
082950.46+445832.2 0548 089 51986 0.9776 1.51 0.13 0.79 0.12  1640  1223  1120
082959.15+235932.4 2330 200 53738 0.7056 0.90 0.13 0.79 0.13   361   -11    42
083038.85+072510.7 1297 326 52963 1.5750 0.82 0.09 1.14 0.12   478  -696  -265
083042.73+230239.7 1929 384 53349 1.4629 1.18 0.14 0.53 0.11  -927  -234  -510
083102.45+073935.6 1758 104 53084 1.4946 0.47 0.04 0.34 0.05  -321  -501    89
083103.88+054349.8 1297 251 52963 1.5175 1.30 0.14 1.29 0.16  -591  -993  -706
083111.23+123107.8 2425 043 54139 0.6776 0.59 0.04 0.50 0.03   415   236   106
083158.49+503444.1 0442 039 51882 0.5308 0.88 0.13 0.85 0.13   -93  -259  -222
083205.43+500418.5 0445 297 51873 1.5150 0.39 0.06 0.36 0.06  -405  -718  -194
083230.13+441647.0 0762 383 52232 1.4282 0.68 0.09 0.41 0.08   -32   603   749
083248.43+422458.9 0761 580 52266 1.0509 1.55 0.07 1.43 0.07   864   731   643
083250.27+045718.6 1186 478 52646 0.6499 2.47 0.17 1.97 0.15  1045   320   280
083255.54+243935.7 1928 542 53327 1.3127 0.64 0.07 0.45 0.08 -1246  -725  -924
083322.69+532830.0 0444 539 51883 1.5094 2.36 0.10 2.15 0.10   675  1155  1424
083350.32+052638.4 1186 452 52646 1.3745 0.99 0.12 0.84 0.10   817   153   823
083457.40+551454.7 2331 361 53742 0.8526 2.03 0.22 2.31 0.23 -1132   144   335
083522.77+424258.3 0762 085 52232 0.8062 2.94 0.06 2.59 0.05   354   202   299
083533.62+071809.4 1297 458 52963 0.8628 0.91 0.06 0.74 0.06   345   -63    -7
083615.33+344009.7 0933 377 52642 1.5856 1.93 0.09 1.47 0.18  -302   117  -195
083618.75+513243.8 0445 374 51873 1.5507 1.04 0.10 0.99 0.11  2935  4096  3048
083631.53+543000.4 0446 428 51899 1.7668 1.19 0.11 1.03 0.11  2058  1845  2263
083655.58+155815.8 2276 118 53712 1.0650 0.61 0.08 0.56 0.08   413   611   680
083721.01+154309.2 2276 009 53712 1.8421 0.72 0.06 0.73 0.13  -382  -497  -157
083726.46+375142.6 0828 082 52317 1.1745 1.18 0.06 1.04 0.05  2076  2158  2295
083748.47+105257.6 2426 111 53795 1.4869 1.79 0.12 1.64 0.10  1181  1326  1341
083801.05+531659.2 0444 590 51883 1.8939 2.04 0.09 1.40 0.08  -198 -2361  -443
083817.56+264937.5 1587 072 52964 1.6434 1.50 0.13 0.85 0.11   855    13   815
083903.38+233204.2 1929 607 53349 1.0342 3.48 0.24 3.18 0.27   509   682   738
083911.98+174446.6 2278 492 53711 0.5696 0.64 0.07 0.39 0.08  1551  1203  1167
083911.98+174446.6 2278 492 53711 0.5696 1.64 0.08 1.48 0.07   528   180   144
083941.93+313011.9 1209 136 52674 1.8554 1.32 0.09 0.94 0.10  -670 -3147  -629
083950.18+432941.4 0762 065 52232 0.5566 0.83 0.11 0.80 0.12   -56   -93    12
084010.53+330902.9 2960 378 54561 1.6644 2.60 0.25 2.72 0.21  -318 -1445  -284
084015.04+070616.8 1298 268 52964 1.2570 1.11 0.15 1.02 0.14    50    49   236
084034.19+401621.1 0828 521 52317 1.8639 0.44 0.03 0.29 0.04   -50 -1388   387
084034.98+342713.0 0933 547 52642 1.4315 0.76 0.04 0.87 0.04    76  -141   301
084039.50+180338.8 2278 453 53711 0.9010 2.75 0.12 2.86 0.12    29  -167    55
084101.69+425806.4 0896 389 52592 0.8903 0.56 0.06 0.36 0.05  1615  1406  1213
084137.51+032830.0 0564 371 52224 1.5850 1.79 0.08 1.78 0.09  -540  -282  -835
084143.96+130356.8 2428 342 53801 0.5044 1.89 0.02 1.77 0.02  -271  -131   -20
084146.58+413628.6 0895 595 52581 1.4131 1.00 0.05 0.66 0.05   -48   -85   416
084232.99+540104.3 0446 184 51899 1.7270 1.03 0.11 0.99 0.10  -171   340  -487
084235.64+282228.7 1587 626 52964 1.7120 1.04 0.10 1.22 0.10  1955   873  1542
084249.69+515327.3 0447 278 51877 1.1368 1.00 0.09 0.92 0.08   792   762   775
084314.30+302546.1 1269 515 52937 1.4882 1.10 0.10 1.11 0.08   138   777   258
084331.54+374152.7 0865 276 52323 1.7049 2.70 0.17 2.10 0.20  -668  -553  -606
084332.78+180143.7 2279 395 53708 1.6522 3.45 0.12 3.59 0.16  -717 -1662  -525
084403.74+161814.8 2278 002 53711 0.7031 0.62 0.13 0.99 0.14    57   411   334
084404.13+461445.3 0763 468 52235 1.3397 1.42 0.08 1.21 0.08   216  -784   259
084404.13+461445.3 0763 468 52235 1.3397 0.53 0.07 0.64 0.07  -198 -1199  -155
084405.43+312312.2 2960 054 54561 1.3258 0.94 0.08 0.74 0.09    23   -19  -228
084422.97+111620.6 2573 540 54061 0.7455 0.67 0.09 0.54 0.09   484   541   939
084525.81+233019.3 1931 097 53358 1.4926 1.08 0.07 0.45 0.07  -811  -891  -375
084526.79+180925.4 2278 610 53711 1.7691 1.29 0.14 0.76 0.14  -722 -1730  -744
084531.12+113528.2 2428 085 53801 1.5000 1.80 0.11 1.45 0.12  1038  1189  1153
084532.20+331240.5 2960 613 54561 1.6764 2.56 0.21 2.30 0.18  -125   195   343
084540.12-000135.0 0467 213 51901 1.3820 1.87 0.08 1.78 0.08   682  1925   602
084542.12+442737.5 0763 053 52235 1.5492 1.80 0.11 1.91 0.10   345   967   418
084715.21+320924.7 1270 327 52991 0.6373 1.11 0.13 0.96 0.12   732   638   575
084746.25+573856.6 1784 600 54425 0.6610 2.58 0.19 2.36 0.19   350   189   173
084748.68+045556.9 1190 316 52670 1.8332 2.77 0.33 2.57 0.29 -1558 -2519  -653
084755.54+380613.8 0865 496 52323 1.3561 1.36 0.10 1.22 0.09  1310   926  1298
084832.04+423108.4 0896 110 52592 0.3596 2.73 0.12 2.67 0.11  1108  -233   -15
084834.49+481639.7 0550 639 51959 1.6886 0.61 0.13 0.66 0.08  -560  -303    13
084856.73+400848.7 0829 159 52296 1.2449 0.82 0.07 0.48 0.07 -1149  -183  -192
084900.00+575946.0 1784 582 54425 0.5197 0.94 0.09 0.72 0.08   507  -144  -135
084916.25+453835.2 0763 080 52235 1.5711 1.18 0.19 1.08 0.16  1892   531  1591
084955.28+005305.5 0468 396 51912 1.0350 1.12 0.07 0.54 0.06 -1594  -402  -501
085011.64+471154.3 0764 270 52238 1.5576 1.34 0.12 1.37 0.11  2434  1992  2161
085102.10+100239.7 1760 456 53086 1.6785 1.36 0.09 1.54 0.08  1306    87  1443
085107.26+403822.9 0829 598 52296 1.5370 3.25 0.31 2.99 0.27  2063   -71   -71
085215.65+492040.8 0551 274 51993 0.5658 4.39 0.26 3.13 0.25  -943   743  1019
085226.98+065656.1 1189 417 52668 1.2452 3.57 0.24 3.39 0.18   205  -979   310
085228.85+342142.6 1210 536 52701 1.7054 2.45 0.17 1.75 0.33    -2  -739   -76
085310.29+503242.6 0551 455 51993 0.7506 0.72 0.07 0.51 0.07  1792  1814  1981
085403.97+465325.0 0764 252 52238 0.9389 0.49 0.05 0.23 0.06  -143    88   -17
085403.97+465325.0 0764 252 52238 0.9389 0.76 0.05 0.46 0.06  -502  -270  -376
085404.13+114914.5 2574 565 54084 1.6292 0.65 0.11 0.68 0.09  -373   898  -109
085421.22+033750.1 0565 375 52225 1.8574 1.59 0.25 1.06 0.26   484   446   475
085439.53+131352.6 2433 247 53820 1.6130 0.91 0.08 0.67 0.06   576   131   579
085504.10+574448.0 0483 405 51924 0.8227 1.22 0.09 1.15 0.09  1154   929  1161
085507.89+505917.3 0551 469 51993 0.4802 1.60 0.19 1.60 0.18   494   296   247
085514.90+205456.2 2282 266 53683 1.4082 0.52 0.04 0.23 0.04   211  -325   185
085520.93+363119.8 2400 236 53765 0.6852 1.36 0.19 0.53 0.15   794   587   738
085520.93+363119.8 2400 236 53765 0.6852 1.53 0.16 1.10 0.12   415   209   360
085536.95+465245.2 0764 219 52238 1.4184 2.45 0.07 2.23 0.07   127  -990   111
085537.28+104021.9 2574 037 54084 1.2013 0.71 0.08 0.49 0.07  -250  -353  -244
085625.63+511137.0 0552 292 51992 0.5434 1.26 0.08 0.74 0.07  2190  1695  1503
085722.45+192358.2 2283 428 53729 1.1747 1.62 0.20 0.92 0.19  -219  -399  -415
085752.16+503124.1 0551 538 51993 1.3885 0.76 0.10 0.96 0.06   -64   478   865
085752.16+503124.1 0551 538 51993 1.3885 0.49 0.09 0.41 0.06  -588   -45   341
085804.64+490815.6 0765 358 52254 1.1384 2.69 0.07 2.34 0.07   -49 -1067  -165
085829.92+015033.4 0469 402 51913 0.6298 0.69 0.12 0.63 0.11   679   834   921
085844.34+402729.7 1198 532 52669 1.8084 0.63 0.10 0.80 0.08  1945  3848  4006
085845.48+294145.1 1589 611 52972 1.3598 1.71 0.11 1.49 0.10  -855 -1380  -488
085936.04+501840.9 0551 044 51993 1.5518 1.08 0.04 0.95 0.04    93 -1010    82
085940.29+350647.3 1211 502 52964 1.3895 2.38 0.07 2.28 0.08   153    41   334
085941.76+194120.7 2285 350 53700 1.2464 1.60 0.14 1.36 0.12  2321  1889  2137
090052.95+211326.4 2284 283 53708 1.3604 1.45 0.09 1.24 0.08  1257  1152  1215
090056.89+021702.6 0469 575 51913 0.8299 2.54 0.20 1.15 0.17  1021   -34    26
090127.97+462539.1 0898 462 52606 0.3785 4.07 0.32 3.42 0.27   740   758   683
090132.68+364435.3 0935 634 52643 1.0159 1.87 0.09 1.74 0.08   623   286   721
090137.32+082710.0 1300 388 52973 1.2082 0.70 0.05 0.30 0.05  -139  -366   -40
090145.42+380100.1 0936 483 52705 1.4785 1.52 0.06 1.50 0.06  -985 -1880 -1124
090147.01+150951.5 2434 384 53826 1.1599 1.22 0.07 1.28 0.06  -810  -245    30
090154.96+380534.4 0936 498 52705 1.0356 0.53 0.08 0.29 0.07  2674  2405  2773
090207.15+294547.1 1590 038 52974 0.9915 1.94 0.09 1.77 0.07  -416  -373  -110
090225.23+433002.6 0831 377 52294 0.7030 0.98 0.14 0.45 0.11  1725  1462  1306
090306.56+573440.0 0483 526 51924 1.2697 1.83 0.24 1.28 0.25   234    -7   -32
090311.25+030324.5 0566 267 52238 1.5901 0.81 0.08 0.53 0.08  1953  1227  2075
090313.90+312015.4 1590 624 52974 0.5203 1.66 0.06 1.74 0.06  1869   806   965
090327.16+620522.5 1786 388 54450 1.1727 0.98 0.05 0.64 0.06    30  -532    18
090357.46+223549.5 2284 513 53708 1.1849 1.67 0.09 1.55 0.09   659   387   534
090442.00+570126.5 0483 097 51924 1.7161 1.14 0.21 0.74 0.18  -814  -604  -204
090455.37+511706.0 0552 146 51992 0.8957 1.31 0.11 1.56 0.11   232   291   232
090506.60+231849.9 2284 529 53708 1.6983 1.63 0.16 1.10 0.17   -44  -523  -598
090512.77+580330.4 0483 629 51924 1.4685 2.03 0.09 1.87 0.08  2568  2623  2382
090528.48+265804.3 1935 199 53387 1.4539 1.28 0.07 1.13 0.08  -857   206  -455
090533.63+012419.4 0470 525 51929 1.7820 3.14 0.43 2.33 0.35  -963 -1461  -283
090559.49+115000.8 2576 184 54086 1.2765 0.81 0.11 0.64 0.10  -814  -837  -547
090632.47+350000.0 1212 124 52703 1.0528 0.92 0.08 0.94 0.09   330    20   117
090638.49+232025.3 2284 610 53708 0.9905 0.54 0.08 0.45 0.08  2641  2965  2920
090646.97+174046.8 2437 393 53848 1.5698 0.26 0.04 0.25 0.04  2339  1521  2567
090659.50+211514.8 2284 016 53708 1.3769 0.89 0.09 0.97 0.08   809   642  1066
090713.67+063322.8 1191 555 52674 1.7918 1.08 0.20 0.90 0.21 -1891 -3959  -557
090714.79+450745.1 0898 004 52606 1.7114 0.48 0.05 0.39 0.04  1861  1434  1903
090751.43+350739.1 1212 084 52703 0.7069 1.08 0.16 0.93 0.15  -519  -137    38
090754.91+224437.2 2284 581 53708 1.3098 0.62 0.05 0.38 0.05  -615  -868  -352
090810.56+473004.0 0899 440 52620 0.7503 0.80 0.08 0.64 0.08    26  -109    59
090815.88+164821.3 2435 142 53828 1.7205 3.40 0.15 3.15 0.21  -222   638  -337
090821.60+070337.7 1191 612 52674 1.5366 0.70 0.10 0.91 0.10   556  1640   426
090826.31+090611.3 1300 579 52973 1.3179 1.75 0.10 1.12 0.07   640   606   906
090840.70+132117.3 2436 292 54054 0.4579 0.65 0.09 0.55 0.08   762   907   994
090847.39+494006.0 0766 289 52247 0.4191 1.70 0.05 1.37 0.05   421   259   298
090947.86+124721.6 2576 407 54086 1.1554 1.24 0.09 1.20 0.09   354   294   415
091011.01+463617.8 0899 229 52620 1.0203 0.33 0.04 0.24 0.04  2867  2815  3388
091029.03+542718.9 0450 044 51908 0.5258 0.51 0.06 0.39 0.05   508   294   298
091047.96+230828.0 2287 482 53705 0.9876 0.98 0.12 0.68 0.12   507  1262  1589
091047.96+230828.0 2287 482 53705 0.9876 0.93 0.11 0.74 0.14 -1331  -576  -249
091113.09+554940.7 0450 614 51908 1.3632 1.06 0.06 0.57 0.06  -542 -1518  -628
091122.76+131159.6 2436 124 54054 1.8197 1.57 0.19 1.41 0.18  -218   566   608
091124.70+074409.4 1301 299 52976 1.2350 1.77 0.05 1.67 0.05  -311  -983  -464
091228.94+410708.9 1200 080 52668 1.4759 0.95 0.08 0.58 0.10   107   698   198
091228.94+410708.9 1200 080 52668 1.4759 0.36 0.08 0.24 0.07  -282   308  -191
091232.03+250959.5 2087 255 53415 1.5468 1.92 0.13 1.51 0.12   198   509   745
091322.45+603627.6 1786 013 54450 1.3095 0.82 0.08 0.72 0.08  -148    80   -97
091327.14+011148.9 0472 413 51955 0.5518 0.57 0.08 0.54 0.08  2265  1705  1507
091403.77+650207.8 1877 225 54464 2.0043 2.41 0.17 2.36 0.17 -1006 -3183 -1450
091409.24+341443.9 1273 170 52993 1.8794 0.72 0.04 0.59 0.04  -995 -1605  -667
091446.67+274516.6 1937 222 53388 0.8933 1.44 0.09 1.25 0.10   388   -81    28
091516.20+213600.3 2319 262 53763 1.3500 2.52 0.09 2.06 0.08  1785  1003  2506
091542.49+563941.4 0451 432 51908 0.9257 0.66 0.05 0.36 0.05  -334  -385  -305
091545.38+083625.7 1301 155 52976 1.6114 2.09 0.17 2.35 0.16  2042  2625  2259
091551.72+011900.1 0473 269 51929 1.9598 1.91 0.22 2.13 0.18  -886 -1407  -235
091554.50+352949.6 1273 576 52993 0.8957 0.50 0.06 0.41 0.06  2243  2337  2522
091613.59+292106.2 1937 369 53388 1.1418 1.40 0.10 1.58 0.09 -1039    76   289
091614.30+330603.4 1592 392 52990 1.3891 1.06 0.10 1.03 0.10  1954  1402  1983
091616.47+185310.0 2439 367 53795 1.5180 3.06 0.13 2.97 0.12   677   139   575
091623.36+245239.5 2291 383 53714 1.3732 2.06 0.19 1.88 0.19 -1068 -1611  -356
091629.21+013800.9 0473 223 51929 1.1333 0.97 0.06 0.66 0.05   664   113   821
091641.05+333832.0 1592 335 52990 0.7905 4.45 0.20 4.16 0.19   448   243   416
091655.07+450953.3 0832 579 52312 1.5024 2.06 0.08 1.74 0.09  -728    34  -439
091657.38+130743.9 2577 380 54086 1.3196 1.74 0.08 1.13 0.09   279   -12   304
091704.23+312810.7 1938 330 53379 1.1668 0.39 0.05 0.21 0.04  1709  1474  1900
091704.23+312810.7 1938 330 53379 1.1668 0.89 0.04 0.54 0.04   -80  -315   110
091712.82+132126.4 2438 127 54056 0.4742 1.51 0.11 1.46 0.11   -64    25    68
091718.70+000350.9 0472 117 51955 0.7482 1.50 0.24 1.38 0.22  2324  2230  2308
091806.62+221832.5 2290 394 53727 1.5526 2.01 0.25 1.78 0.23  2509  2664  2436
091813.57+214711.7 2288 575 53699 0.9309 1.99 0.13 1.49 0.12   289    -6   214
091832.92+555347.1 0451 211 51908 1.0563 0.69 0.08 0.49 0.08   764   253   603
091914.23+303018.9 1938 166 53379 1.3878 1.71 0.07 1.56 0.06  2206  2134  2336
091915.78+022230.4 0473 452 51929 1.3036 1.68 0.18 1.10 0.18  -306   -51  -571
091927.61+014603.0 0473 171 51929 1.2766 2.39 0.14 2.14 0.12   649   386    43
091936.83+140941.5 2438 108 54056 1.6600 0.75 0.10 0.74 0.11   408  1047  1062
091940.97+064459.9 1194 036 52703 1.3495 4.30 0.12 4.12 0.12  -482    34  -761
091943.33+321658.8 2961 171 54550 0.9179 1.50 0.15 0.83 0.12  1426  1604  1502
092020.79+280034.6 1937 079 53388 0.5573 1.04 0.06 0.86 0.06  2848  3010  3328
092024.84+342321.1 1273 038 52993 0.7852 1.23 0.05 1.04 0.05   110  -168  -100
092026.40+222020.1 2290 471 53727 1.0826 2.44 0.28 2.06 0.26  2442  2373  2571
092035.59+524006.2 0553 612 51999 0.7934 1.82 0.14 1.65 0.13   556   268   173
092050.82+224113.8 2290 451 53727 1.3605 1.49 0.11 0.35 0.10  -178   598   212
092117.64+352920.2 1274 225 52995 1.1860 1.24 0.14 1.19 0.14   -78   162     9
092157.77+660438.2 1877 524 54464 1.6446 1.19 0.06 0.82 0.06  1044  1820  1402
092201.86+494010.6 0766 002 52247 1.4875 1.47 0.09 1.22 0.08   726  1848  1507
092221.21+364935.5 1213 066 52972 1.6286 1.88 0.08 1.41 0.08  -326  -215   426
092329.56+214108.7 2289 321 53708 0.9773 1.85 0.18 1.28 0.17  1491  2607  2515
092331.51+594052.6 0485 197 51909 0.6030 0.52 0.04 0.39 0.04  -736  -961  -912
092334.51+645703.3 1877 073 54464 0.7579 0.61 0.11 0.81 0.10   557     0   215
092352.45+124724.7 2577 626 54086 1.0383 0.99 0.07 0.94 0.07  1609  1484  1534
092355.24+223137.6 2290 547 53727 1.3068 0.79 0.12 0.50 0.10  2041  1076  1716
092355.24+223137.6 2290 547 53727 1.3068 0.58 0.09 0.53 0.08    75  -888  -249
092454.16+330318.6 2961 629 54550 0.8252 2.10 0.17 1.62 0.13    46   416   426
092506.37+212102.8 2290 004 53727 0.9366 0.98 0.05 0.76 0.05   989  1037  1065
092507.27+144425.6 2440 077 53818 0.8953 1.23 0.05 1.09 0.05  2296  2232  2325
092524.56+421729.6 1201 033 52674 1.8836 2.02 0.28 1.79 0.22  2056  1194  2117
092525.16+202139.0 2289 183 53708 0.4588 2.86 0.17 2.42 0.18  2816  2753  3024
092555.63+073852.2 1195 547 52724 1.7407 2.27 0.17 1.79 0.13    44   122   593
092558.63+553943.1 0555 328 52266 1.0521 0.63 0.11 0.67 0.10  2187  2158  2164
092611.06+661344.5 1877 609 54464 1.5283 0.50 0.07 0.49 0.06    43  -227   227
092702.19+363741.3 1274 577 52995 0.6574 0.88 0.05 0.43 0.05    22  -158     9
092728.44+293503.6 1939 497 53389 0.9315 2.40 0.15 2.09 0.15 -1119    91  -167
092736.82+120757.0 2578 249 54093 0.8536 1.83 0.06 0.83 0.17 -1796   220   915
092736.82+120757.0 2578 249 54093 0.8536 1.12 0.15 1.36 0.05 -2508  -491   203
092847.01+090012.5 1303 278 53050 2.0414 1.50 0.16 1.30 0.10   418   340   223
092920.03+534507.6 0555 121 52266 1.5447 0.39 0.12 0.44 0.11  -283  -893  -336
092925.66+664450.2 1878 262 54474 1.4693 2.82 0.30 1.82 0.21  2779  3111  2668
092926.10+031904.9 0568 070 52254 1.3764 0.47 0.06 0.36 0.05  2353  1757  2327
092931.17+515006.3 0767 543 52252 1.0049 1.59 0.08 1.59 0.08   125   227   128
092941.61+334306.3 1593 172 52991 1.9333 2.66 0.17 2.67 0.16  2656  2400  2342
092945.66+191201.0 2360 539 53728 1.4119 1.31 0.07 1.25 0.08  -393  -895  -551
092948.58+225532.6 2293 185 53730 0.9499 0.70 0.05 0.62 0.05  1813  1705  1981
093027.21+240232.7 2293 456 53730 0.5592 2.02 0.25 2.04 0.21   144   105   217
093027.34+273022.7 1940 489 53383 0.4487 1.49 0.03 1.14 0.03  -751  -160  -141
093033.71+070525.4 1196 251 52733 1.4808 1.00 0.13 0.81 0.11 -1183 -1784 -1048
093054.87+462326.7 0834 259 52316 1.3599 2.86 0.13 2.23 0.12 -2104   577   251
093059.24+325418.8 1941 528 53386 1.3790 1.37 0.09 1.35 0.07   852    79   428
093102.30+373228.2 1275 426 52996 0.3760 0.77 0.12 0.79 0.12   141    40    43
093159.46+041739.5 0569 335 52264 0.5613 2.31 0.18 1.95 0.13   920   541   643
093204.06+041625.4 0569 323 52264 0.5267 1.04 0.09 0.75 0.09   157    84     8
093210.97+433813.0 0870 119 52325 0.5763 1.90 0.23 1.70 0.23  -132   -52     0
093245.14+422759.1 0940 394 52670 1.2307 1.79 0.09 1.81 0.10  -281  -782   -25
093345.60+323301.0 1941 601 53386 1.3443 1.32 0.08 1.12 0.08   383  -366   320
093416.07+263724.8 1940 022 53383 0.8919 2.36 0.19 2.12 0.18  -308  -404  -308
093417.60+213414.6 2292 263 53713 1.5449 1.49 0.10 0.80 0.09   679   919  1557
093417.60+213414.6 2292 263 53713 1.5449 1.28 0.08 0.56 0.08 -1499 -1259  -621
093422.08+244049.6 2294 092 53733 1.6562 1.38 0.12 1.51 0.16  -705   107  -440
093503.07+334010.6 1593 039 52991 0.6694 1.89 0.11 1.52 0.11  -211   -69   176
093514.07+372140.7 1275 520 52996 1.7969 2.51 0.11 2.11 0.15  2051  1675  2584
093520.66+335548.2 1593 038 52991 0.6852 0.51 0.06 0.51 0.06  2862  2502  2549
093522.73+080638.4 1196 547 52733 1.7412 2.20 0.27 2.36 0.48    60 -1103  -463
093527.66+173447.3 2369 312 53733 0.5641 2.40 0.08 2.27 0.08 -2350   -90   -39
093531.60+354101.0 1594 324 52992 0.4936 2.03 0.04 1.86 0.04  -709  -458    16
093556.13+531857.3 2404 472 53764 1.1120 1.08 0.12 0.95 0.11     8 -1128   237
093611.63+313058.8 1942 375 53415 1.1635 1.18 0.10 0.88 0.09  1346  1459  1581
093658.16+192956.9 2361 175 53762 0.3848 1.45 0.11 0.85 0.10  -582    52   293
093659.10+164528.4 2369 201 53733 1.0299 0.80 0.11 0.82 0.11  2714  2373  3102
093716.39+453719.4 1202 326 52672 1.3436 3.53 0.15 3.00 0.14   294   421   308
093725.98+293847.5 2914 107 54533 1.3348 3.08 0.07 2.87 0.07    85   609   585
093741.55+170305.8 2369 224 53733 1.3433 0.92 0.07 0.95 0.07  -583 -1141  -706
093746.84+532724.9 0768 499 52281 1.4940 0.83 0.18 0.50 0.14   905  1340  1379
093801.18+090004.3 1304 130 52993 2.1591 2.26 0.12 1.92 0.14   -33  1073  1556
093837.79+512040.2 0901 525 52641 0.5603 1.10 0.08 0.71 0.08  -801  -425  -271
093844.07+015628.0 0477 178 52026 0.8966 1.51 0.18 1.16 0.18   218   181  -121
093844.07+015628.0 0477 178 52026 0.8966 0.71 0.13 0.40 0.13  -250  -286  -590
093859.71+272210.2 1944 096 53385 1.7300 0.77 0.10 0.74 0.09  1455   420  1187
093903.84+100758.9 1304 595 52993 1.6798 0.67 0.07 0.94 0.06  -149   161    93
093940.11+001930.6 0476 586 52314 1.2973 1.33 0.09 0.79 0.07  2441  2223  2257
093953.68+360913.2 1594 449 52992 1.5185 0.72 0.07 0.57 0.07  -484 -2676  -544
093957.50+641028.0 1788 235 54468 1.1815 0.94 0.09 0.72 0.08  -196    58    59
094002.78+303108.6 1942 515 53415 1.0105 1.54 0.19 1.38 0.17  -867    51  -318
094023.81+024914.6 0477 446 52026 1.4827 2.31 0.20 2.11 0.24 -1630  -834  -870
094041.91+071753.5 1234 278 52724 2.0784 1.12 0.15 0.90 0.12  2012  1894  1999
094051.47+500918.8 0901 589 52641 1.8712 1.08 0.13 0.67 0.10   502 -1228   990
094132.89+000731.1 0266 353 51630 0.4889 1.11 0.10 1.31 0.10   144    26   -52
094146.49+021509.9 0477 553 52026 1.3278 0.83 0.08 0.55 0.07  1394  1570  1833
094154.22+024146.1 0477 527 52026 1.4942 1.54 0.10 1.26 0.10   826  1927  1317
094214.56+482830.7 1005 309 52703 1.4981 1.70 0.10 1.63 0.10    61     1   239
094218.44+324200.7 1943 611 53386 1.0458 2.27 0.21 1.95 0.21   887   535   559
094311.97+203253.4 2292 008 53713 1.0366 1.59 0.08 1.48 0.08  -191  -596  -188
094327.51+173240.0 2369 585 53733 0.9237 0.96 0.11 0.98 0.11 -1169  -544  -566
094430.93+132716.9 2582 260 54139 0.9446 1.06 0.11 0.86 0.11   137  -157   -56
094441.50+020545.8 0477 625 52026 1.1034 0.42 0.08 0.30 0.08  -563 -1152  -552
094615.15+273623.4 2297 529 53738 0.5434 0.70 0.08 0.57 0.08   366    55  -123
094657.82+283031.2 1947 255 53431 1.2881 0.66 0.10 0.80 0.10 -2104 -1298 -1503
094703.21+464042.6 2956 353 54525 0.5134 1.30 0.09 1.32 0.09   -32    18    21
094725.91+230018.2 2295 451 53734 1.1744 1.28 0.11 0.77 0.10   414   382   354
094727.17+415834.8 0941 207 52709 1.8576 3.81 0.20 3.20 0.20   831   414   674
094759.66+120537.7 1742 624 53053 1.2873 1.85 0.17 1.20 0.16  2620  2619  2639
094812.38+451446.9 1202 630 52672 0.9618 1.40 0.18 1.40 0.15  2687  2675  2448
094812.38+451446.9 1202 630 52672 0.9618 1.15 0.11 0.50 0.11   420   408   182
094842.78+240730.4 2341 260 53738 1.4124 0.65 0.04 0.71 0.04   228  -126   412
094849.23+254334.7 2341 419 53738 1.3424 0.74 0.07 0.55 0.07    33  -303  -114
094903.43+324134.4 1946 457 53432 1.4986 0.98 0.12 0.73 0.13  -139  -755  -294
094914.95+344504.3 1945 441 53387 1.7896 0.93 0.13 1.08 0.11   204    62   855
094951.37+102150.3 1305 612 52757 1.0380 2.38 0.07 2.31 0.07   487   659   463
095059.76+045808.4 0571 408 52286 1.0131 2.03 0.14 1.93 0.16  -199   -56   -51
095059.88+271052.6 2342 488 53742 0.7051 0.89 0.09 0.39 0.10  -524  -229  -108
095114.22+503049.8 0902 045 52409 2.1216 0.97 0.07 1.06 0.09   -70  -200   179
095115.63+302537.4 1946 010 53432 1.5335 0.79 0.11 0.61 0.10  -971  -389  -540
095237.95+282952.7 1947 060 53431 1.0774 1.31 0.15 0.58 0.14   -52   161   140
095239.78+200003.3 2362 073 53759 0.7402 0.93 0.08 0.72 0.08  -375  -711  -706
095245.76+602804.4 0770 395 52282 1.4686 1.33 0.11 1.15 0.07  2708  3068  2964
095304.99+582525.7 0453 003 51915 0.9003 2.15 0.16 1.50 0.16  -653  -276  -251
095359.34+082555.9 1235 463 52734 1.9431 1.21 0.17 1.00 0.15  1265  -120  1114
095406.91+312955.6 1946 622 53432 2.0820 0.87 0.10 0.76 0.09  2562  2676  3209
095414.76+513304.4 0902 550 52409 1.7014 1.09 0.06 0.81 0.07   470  1569   555
095423.95+384850.6 1277 518 52765 1.9109 0.80 0.07 0.66 0.07  1325  1520  1636
095430.10+055330.1 0994 072 52725 0.8655 1.96 0.12 1.54 0.11   386    89   355
095448.98+423757.1 0941 002 52709 1.4451 0.60 0.07 0.33 0.07   965  1134  1165
095515.59+255342.5 2341 606 53738 2.1248 2.35 0.20 2.51 0.19  1557  1596  1551
095525.34+515700.9 0902 613 52409 1.7325 0.78 0.13 1.05 0.21  1215  2146  1251
095532.28+091155.4 1306 003 52996 1.6667 1.27 0.18 1.40 0.15  -379 -1004    15
095536.79+463042.2 2956 512 54525 0.4699 1.35 0.09 1.32 0.09   156    28   -38
095715.52+323556.3 2958 464 54552 1.4095 0.94 0.13 0.85 0.14  -158 -2622   136
095802.00+504532.0 0902 024 52409 0.7453 0.92 0.04 0.79 0.03   -77   -58   207
095802.14+612926.9 0770 416 52282 1.1691 0.99 0.20 0.86 0.11  -993  -204  -141
095817.47+331319.8 2958 406 54552 1.3461 1.87 0.13 1.77 0.12  -796 -2240  -553
095840.01+313338.1 2958 213 54552 1.5906 2.74 0.24 3.10 0.49   690   884   420
095841.15+385629.9 1277 622 52765 1.6397 0.55 0.10 0.38 0.11   942  1035   940
095856.30+234436.1 2298 505 53737 0.8786 0.88 0.06 0.87 0.06  2378  1971  2204
095906.61+243712.1 2344 215 53740 2.1059 1.23 0.11 1.09 0.08  1449   631  1174
095908.31+024309.6 0501 339 52235 1.3176 3.25 0.07 3.06 0.07  -521  -837  -550
095929.61+541501.1 0945 282 52652 1.4886 0.59 0.08 0.41 0.07   205  1379   181
095949.39+020140.9 0501 313 52235 1.7535 1.03 0.15 0.70 0.11  1778  1829  1937
095956.41+163000.7 2585 184 54097 0.6167 1.29 0.16 1.04 0.15  -407  -134  -130
100006.95+075358.4 1236 264 52751 0.7415 0.74 0.08 0.54 0.07  -167    -1   257
100042.12+034911.5 0572 154 52289 1.6451 2.57 0.26 2.29 0.26  -743   272   164
100044.41+561307.8 0945 367 52652 0.6387 1.32 0.14 0.67 0.13  -536  -132    -3
100100.50+304909.1 2958 086 54552 1.7205 1.14 0.10 0.99 0.14   172  1174   269
100116.34+384453.7 1356 257 53033 0.9240 0.76 0.11 0.62 0.11   105   255   282
100120.83+555349.6 0945 411 52652 1.4131 2.07 0.02 1.85 0.02  2332  2775  2975
100205.36+554257.9 0945 418 52652 1.1507 0.74 0.07 0.43 0.06  2819  2497  2679
100208.93+311051.6 1949 057 53433 1.2143 2.02 0.10 1.72 0.09  -142  -522  -139
100209.45+342416.9 1948 623 53388 1.9209 2.53 0.06 2.24 0.06  -648 -2427  -741
100313.92+055641.1 0995 116 52731 1.5729 1.01 0.12 0.88 0.11  1367  1782  1474
100315.85+045852.8 0573 326 52325 1.0051 1.40 0.12 1.20 0.12  2857  3200  1628
100322.68+175402.4 2372 281 53768 0.9754 0.74 0.08 0.45 0.07  -714   664  1242
100325.23+344954.9 1951 265 53389 1.2247 0.64 0.07 0.40 0.07  -135  -453   179
100341.53+002756.0 2867 585 54479 0.9837 1.01 0.06 0.72 0.06  -819  -549  -262
100409.48+350020.4 1951 278 53389 1.2041 1.81 0.19 1.38 0.18     7   887   631
100414.26+551010.9 0945 515 52652 1.3454 0.70 0.04 0.65 0.14  1196   773  1190
100414.26+551010.9 0945 515 52652 1.3454 0.46 0.12 0.53 0.04   372   -50   366
100421.15+260135.3 2344 581 53740 1.8993 0.53 0.06 0.33 0.05  1868  1399  2143
100455.94+274917.5 2345 080 53757 1.2784 1.02 0.06 0.84 0.08  1377  1503  1495
100455.94+274917.5 2345 080 53757 1.2784 2.06 0.09 1.17 0.08   892  1017  1009
100513.73+223436.5 2343 258 53735 1.3939 0.61 0.07 0.39 0.06   144  -515   307
100517.51+434044.0 0942 026 52703 1.5897 1.28 0.17 0.71 0.15  1602  1607  1820
100526.95+264451.2 2347 339 53757 0.4422 0.99 0.06 0.98 0.06   135   134   138
100538.52+570743.9 0558 021 52317 1.8654 0.76 0.13 0.48 0.12  1028   884  1609
100542.28+682407.9 1879 061 54478 0.9262 0.53 0.07 0.44 0.07  2060  1826  2014
100552.24+025902.4 0501 562 52235 0.9052 1.29 0.10 0.75 0.09  2870  2242  2616
100608.79+275348.9 2345 071 53757 0.8627 2.48 0.12 2.44 0.13 -1145  -729  -468
100621.69+124533.0 1744 596 53055 0.6465 2.19 0.08 1.84 0.08  -322  -445  -454
100627.88+320219.2 1952 271 53378 1.2765 1.31 0.07 1.07 0.07   803   960   371
100630.18+234651.0 2343 472 53735 0.5309 0.67 0.09 0.60 0.10  -302  -583  -500
100641.32+081149.6 1236 117 52751 1.4906 1.03 0.12 0.85 0.11   -29  -161  -109
100649.80+365202.9 1426 133 52993 1.0065 0.34 0.04 0.30 0.04   157   163   256
100726.26+051300.8 0573 445 52325 1.8909 1.91 0.11 1.90 0.12 -1861 -2519 -1035
100813.14+041639.7 0573 520 52325 2.0563 0.94 0.16 0.83 0.13    32  1513   597
100859.55+540200.5 0904 359 52381 0.5886 0.94 0.12 0.76 0.11   -73  -112   105
100913.62+282355.0 2348 238 53757 1.8842 1.57 0.11 1.15 0.11  1299  1046  1342
100925.95+211715.4 2364 112 53737 1.4672 0.91 0.04 0.83 0.06  1607  2165  2490
100935.06+341526.2 2407 187 53771 0.7555 2.83 0.10 2.76 0.11 -1321  -784  -669
100953.18+250213.2 2347 140 53757 1.9308 0.49 0.05 0.38 0.05  2075 -1219  2420
101031.83+101921.2 1597 305 52999 1.4839 1.56 0.48 1.60 0.16  2981  2758  3011
101038.76+184321.8 2373 124 53768 0.7451 2.44 0.26 1.99 0.27   930   947  1102
101038.76+184321.8 2373 124 53768 0.7451 2.65 0.34 1.13 0.21   509   525   680
101142.01+445155.2 0943 145 52376 1.9189 1.26 0.10 0.92 0.09  2852  3238  2733
101154.92+281145.5 2348 150 53757 0.6216 1.66 0.12 1.64 0.11   605   657  1030
101251.32+401836.7 1357 227 53034 1.9003 2.03 0.14 1.76 0.14  -175 -1587   -62
101326.90+355806.8 1951 612 53389 0.5476 1.27 0.04 0.88 0.04   100   528   760
101419.99+384835.1 1427 390 52996 0.5474 0.48 0.04 0.30 0.05  -714  -912  -762
101429.38+005236.0 0502 001 51957 1.8658 1.38 0.12 1.32 0.17  1990  1969  2201
101435.69+274903.4 2348 049 53757 0.8945 2.92 0.06 2.49 0.06   386   609    98
101442.90+374614.1 1427 285 52996 1.5660 0.91 0.08 0.58 0.08   -75   234   -10
101443.20+310721.6 1953 575 53358 1.3639 0.77 0.07 0.47 0.10    95 -1610   103
101443.20+310721.6 1953 575 53358 1.3639 1.61 0.11 1.28 0.09  -493 -2198  -485
101453.42+343513.1 2407 035 53771 1.5353 0.63 0.05 0.45 0.06  -254  -864  -347
101615.20+383024.4 1427 477 52996 0.6329 0.46 0.07 0.35 0.06  1936  1230  1246
101637.01+205625.3 2365 097 53739 1.5427 0.52 0.06 0.44 0.06  1691  1619  2072
101638.37+562850.4 0946 541 52407 1.2449 1.77 0.09 1.44 0.09  2095  1548  2218
101642.22+315402.7 1956 385 53437 1.0622 1.90 0.11 0.89 0.10  1707  1373  1416
101703.35+223322.0 2365 444 53739 1.4275 1.02 0.08 1.03 0.08  1890  2409  2160
101754.91+431201.1 1218 556 52709 2.1290 3.61 0.29 3.25 0.38  1632   -38   -38
101812.78+434409.7 1358 436 52994 0.9175 0.63 0.08 0.34 0.08  1031   846   823
101840.51+260942.0 2350 188 53765 1.3845 0.52 0.05 0.53 0.05   455  -212   385
101923.59+275606.7 2351 256 53772 1.2165 1.73 0.26 2.39 0.32 -1056   -84   150
101945.36+290137.6 2351 237 53772 1.3446 1.73 0.03 1.58 0.03  2873  2245  2714
102002.94+562123.5 0946 586 52407 0.9379 1.18 0.08 0.94 0.07  2125  1563  2091
102049.82+472749.4 0873 085 52674 0.9277 1.53 0.15 1.56 0.15   -25    89   207
102143.75+602056.9 0559 408 52316 1.7124 0.96 0.19 0.95 0.28  -143  1131   910
102252.77+364303.6 1957 446 53415 0.5445 0.99 0.08 1.13 0.08   291   163   156
102321.08+380813.9 1427 110 52996 1.4880 1.10 0.10 0.91 0.07   730   587   682
102326.05+361524.3 1954 606 53357 1.2832 0.22 0.05 0.33 0.05 -1947  -306   234
102348.38+112804.1 1598 419 53033 1.3330 1.13 0.10 0.58 0.10  1152  1741  1573
102356.97+524224.7 0904 003 52381 1.1680 2.01 0.11 1.79 0.10   991   765   658
102413.43+490131.2 0874 438 52338 1.9340 1.65 0.07 1.16 0.07   370  -798    83
102422.96+312508.1 1959 286 53440 0.8981 1.88 0.07 1.67 0.07  1045   930  1445
102512.85+601749.1 0560 381 52296 1.4576 0.71 0.07 0.59 0.06  1647  1324  1556
102520.61+123446.4 1746 076 53062 1.4893 0.96 0.13 0.66 0.10  1902  2967  1387
102535.67+251249.2 2349 412 53734 0.7412 1.13 0.15 0.52 0.13   279   627   855
102543.25+635745.8 0488 078 51914 1.4573 0.72 0.06 0.90 0.07  -210  -272  -314
102546.11+431735.7 1358 593 52994 0.9600 2.02 0.04 1.96 0.05 -2248  -566  -127
102547.46+143826.9 2590 064 54175 0.6024 1.00 0.08 0.48 0.09  -579  -497  -391
102618.91+632409.3 0772 413 52375 1.2844 0.54 0.08 0.52 0.08  1977  1630  2388
102640.84+380437.3 1428 132 52998 1.7369 1.51 0.13 1.18 0.12  2999  3035  3310
102654.94+111753.8 1598 573 53033 0.7050 0.51 0.06 0.50 0.06  2737  2357  2306
102720.93+135002.7 1747 432 53075 0.8661 0.68 0.09 0.45 0.09   857   635   870
102725.17+425201.4 1429 283 52990 0.6219 0.99 0.10 0.62 0.10   -91   -90   -55
102735.95+190820.0 2375 084 53770 1.5088 1.73 0.05 1.52 0.05  -367  -143   314
102749.64+422232.6 1359 565 53002 1.6177 1.24 0.06 0.89 0.05 -1225 -1903  -584
102756.96+113435.8 1598 602 53033 0.9363 0.79 0.04 0.72 0.04   736   561   669
102804.15+074051.4 1239 254 52760 1.3681 0.65 0.06 0.37 0.05  1292  1095  1501
102816.34+134322.5 1747 470 53075 1.7874 1.09 0.07 0.81 0.07  1418   979  1594
102827.02+044833.9 0576 390 52325 1.9023 1.77 0.24 1.44 0.24  1922  1615  1706
102856.51+462456.6 0961 222 52615 1.4579 1.67 0.06 1.66 0.06  2997  3009  3230
102857.77+221800.2 2367 269 53763 0.7343 1.13 0.14 0.60 0.13   -57    47    84
102907.96+312252.8 1959 146 53440 0.8717 0.70 0.06 0.60 0.06   -80   307   351
102933.71+175013.5 2591 553 54140 1.0204 1.18 0.20 1.02 0.18  2481  2473  2409
102937.58+081212.2 1239 138 52760 1.0767 0.81 0.07 0.48 0.07  -157    41   -32
102938.93+651656.4 0489 424 51930 1.0554 0.52 0.08 0.29 0.08  -449  -367 -1388
102938.93+651656.4 0489 424 51930 1.0554 0.36 0.09 0.52 0.10 -2446 -2364 -3385
102949.70+083619.2 1239 156 52760 2.0875 1.37 0.14 1.19 0.13  1153  1583  1620
103013.60+060459.5 0999 221 52636 1.3997 0.85 0.22 0.76 0.06   190   278   407
103032.03+301229.9 2354 467 53799 1.7609 0.95 0.14 0.97 0.08   153    53   273
103038.48+372048.3 1973 422 53432 1.5696 0.91 0.07 0.66 0.07  1125   748  1021
103110.64+395322.3 1428 608 52998 1.0814 0.94 0.09 0.70 0.09  1465  1530  1423
103112.23+380717.2 1430 133 53002 1.8937 0.37 0.06 0.39 0.05  2173  1371  2378
103114.20+372829.0 1973 475 53432 1.7937 0.91 0.08 0.77 0.08  1170  1672  1745
103118.74+185824.9 2591 606 54140 1.7890 1.13 0.09 0.87 0.16  -288  -216  -552
103205.49+180336.9 2591 624 54140 1.9025 0.50 0.08 0.49 0.08  -621  -439   570
103206.15+590213.1 0560 140 52296 1.4101 2.73 0.12 2.82 0.11  2885  2570  2666
103208.64+295635.7 2354 484 53799 0.9538 2.95 0.12 2.88 0.13  -188   866   133
103245.52+502229.0 0875 325 52354 0.6632 2.89 0.18 1.71 0.22 -2034   558   517
103245.52+502229.0 0875 325 52354 0.6632 0.68 0.13 0.36 0.10 -2665   -71  -112
103300.74+282712.4 2354 090 53799 1.4015 0.76 0.08 0.50 0.08   -33   -37  -292
103311.57+212434.2 2367 083 53763 1.8897 1.98 0.19 1.75 0.20  2365  1267  1466
103433.21+262827.0 2356 295 53786 1.2107 2.31 0.09 2.34 0.09  2248  2639  2491
103441.99+190212.4 2593 376 54175 1.3918 1.29 0.08 1.01 0.07  -740   311   742
103455.52+641745.1 0489 137 51930 1.1575 1.19 0.12 1.09 0.12   115   -32    43
103533.80+140134.0 1748 435 53112 1.2217 1.87 0.06 1.63 0.06   884   345   823
103536.63+185056.8 2593 461 54175 0.9726 1.25 0.12 1.03 0.12    77   999   -23
103542.45+654255.1 0489 485 51930 1.9755 0.63 0.07 0.68 0.07  -280  -665     7
103551.19+262535.7 2352 455 53770 0.7921 1.17 0.08 0.76 0.08 -1072  -429  -522
103626.68+062257.3 0999 071 52636 0.8098 1.33 0.11 1.19 0.12  -209    24    97
103628.63+445530.7 1429 608 52990 1.3182 0.91 0.09 0.55 0.09   120  -598  -130
103633.54+282821.0 2356 372 53786 1.7667 2.88 0.35 2.04 0.22  -353   884   949
103634.80+131111.5 1748 184 53112 1.4329 2.63 0.09 2.20 0.15  -565  -542  -396
103652.79+402529.2 1360 002 53033 1.4125 0.55 0.05 0.29 0.05   702   270   973
103732.75+200458.9 2376 078 53770 0.6229 1.44 0.11 1.30 0.10  2080  2048  2140
103735.58+060033.1 1000 285 52643 1.1032 1.35 0.16 0.82 0.12   -64  -398  -143
103824.47-010538.9 0274 205 51913 0.7728 1.98 0.26 1.80 0.54   139   147   156
103824.47-010538.9 0274 205 51913 0.7728 1.81 0.45 2.24 0.21  -515  -507  -498
103841.36+221250.1 2477 316 54058 1.6042 0.64 0.11 0.37 0.06  1482  1640  2174
103911.52+265346.3 2356 121 53786 1.2333 1.94 0.14 1.71 0.13   -77  -671  1544
103933.26+531436.0 1010 349 52649 1.9773 1.71 0.18 1.90 0.23  2019 -1389  1219
103953.44+164307.7 2594 595 54177 1.1610 1.19 0.16 0.99 0.16  -265   321  1124
103955.52+242821.0 2352 066 53770 1.6213 1.02 0.06 1.19 0.07  2851  2704  2980
104007.01+242805.8 2352 069 53770 1.5793 0.56 0.09 0.61 0.09  2129  1761  1987
104048.76+612245.1 0561 329 52295 1.1584 1.34 0.08 1.19 0.08  -422  -136  -344
104058.72+431918.6 1361 413 53047 1.4359 1.07 0.07 0.83 0.08   131   526    42
104059.98+564713.3 0948 134 52428 1.3967 0.83 0.06 0.54 0.05  1729   825  1853
104059.98+564713.3 0948 134 52428 1.3967 0.95 0.05 0.71 0.05   201  -702   326
104150.35+261300.3 2355 339 53792 1.2320 0.64 0.05 0.27 0.05   844    -4   643
104217.45+200551.1 2478 269 54097 1.3769 0.96 0.14 0.50 0.12  1316   950  1577
104307.60+393527.2 1432 109 53003 0.9401 1.22 0.11 0.97 0.13  1929  2178  2088
104337.28+314344.4 2019 112 53430 1.6064 1.87 0.11 1.39 0.13  1464  1068  1220
104347.63+342608.7 2025 471 53431 1.6722 1.72 0.11 1.96 0.09  1395  1278  1481
104355.51+562757.0 0948 084 52428 1.9478 0.64 0.06 0.41 0.05  2489  1537  2487
104430.25+051857.2 0578 527 52339 0.9026 1.80 0.05 1.71 0.05  2414  2329  2446
104436.64+075710.2 1000 563 52643 0.5113 0.76 0.10 0.62 0.09  1707  1683  1711
104449.15+224526.0 2477 111 54058 1.1441 1.36 0.13 1.07 0.14  -947  -620  -596
104449.15+224526.0 2477 111 54058 1.1441 1.06 0.12 0.87 0.13  -640  -313  -290
104450.13+310559.1 1969 566 53383 1.5066 0.64 0.08 0.67 0.07   -73  -268    26
104506.95+340034.0 2025 482 53431 1.9120 3.79 0.16 3.52 0.17  -218 -1485  -527
104511.46+412934.1 1433 409 53035 1.1134 0.72 0.09 0.66 0.09 -1662 -1804  -167
104514.12+054031.6 0578 574 52339 0.9862 4.85 0.21 4.94 0.20   409   251   200
104556.93+072714.7 1001 349 52670 1.3966 1.21 0.11 1.03 0.10   161  -884   204
104602.49+191744.1 2478 083 54097 1.3437 1.04 0.08 0.78 0.07  1271  1263  1404
104613.70+273914.8 2358 185 53797 1.1371 0.63 0.05 0.29 0.04   803   764   995
104624.81+383723.5 1998 579 53433 1.1541 1.27 0.16 1.44 0.17    77    88   217
104658.93+254728.1 2355 512 53792 1.6450 4.72 0.16 4.39 0.17  1761  2668  2487
104700.96+342337.3 2025 506 53431 1.6747 2.12 0.09 1.94 0.10   268   669   516
104705.64+231437.8 2477 628 54058 1.5999 0.60 0.09 1.50 0.20  2334  1773  2301
104718.17+502408.3 0876 398 52669 1.3448 2.02 0.06 1.96 0.07     2  -387   105
104806.18+563021.4 0907 322 52373 1.9050 1.89 0.17 2.12 0.19 -1713   -32 -1176
104832.39+290643.8 2358 528 53797 0.7293 0.58 0.08 0.58 0.06  -115   218    76
104835.44-004011.1 0275 047 51910 1.2215 1.08 0.10 0.76 0.09  1105   839  1508
104838.21+112949.8 1601 158 53115 1.3560 1.47 0.04 1.05 0.04  -293 -1276  -480
104855.21+504845.4 0876 421 52669 1.7785 0.90 0.09 0.48 0.10 -1998 -1833  -865
105004.65+390020.8 2007 389 53474 1.4093 1.36 0.12 0.99 0.11  -106 -1268   361
105004.65+390020.8 2007 389 53474 1.4093 1.79 0.14 1.60 0.16  -409 -1570    59
105017.31+012450.9 0507 219 52353 1.2007 0.88 0.09 0.63 0.09   263   -26   122
105049.73+071554.8 1001 502 52670 1.9132 4.32 0.17 3.39 0.18   -30 -1363   400
105053.91+531131.9 1010 548 52649 1.7311 0.84 0.25 0.57 0.14  1008  1422  1269
105053.93+000213.6 0276 277 51909 0.6620 1.84 0.19 1.39 0.19   127    92   112
105153.00+024419.6 0507 487 52353 1.8542 1.33 0.22 0.99 0.12   834   545  1228
105155.57+181213.0 2482 235 54175 1.2342 1.43 0.16 1.32 0.14   -56 -1136   715
105158.74+401736.7 1435 253 52996 2.1720 1.07 0.06 1.05 0.06  2818  2403  2329
105158.74+401736.7 1435 253 52996 2.1720 0.58 0.08 0.60 0.11  2475  2060  1986
105245.80+134057.4 1750 237 53358 1.3544 0.51 0.04 0.43 0.05  -354  -553  -385
105316.75+573550.7 0949 163 52427 1.2046 0.53 0.10 0.73 0.09   493   412   370
105320.00+193324.9 2482 443 54175 1.5554 0.83 0.09 0.77 0.09   429    -9   403
105320.95+095033.6 2885 510 54497 1.0064 2.09 0.31 1.84 0.30  2230   -86   -38
105321.21+163129.2 2483 475 53852 1.1103 1.30 0.07 1.10 0.06  2262  1821  2207
105343.72+142259.5 1750 435 53358 1.4310 1.87 0.04 1.71 0.04     4   199   387
105400.40+034801.2 0579 052 52338 2.0941 2.94 0.11 2.64 0.11  1774  2505  2488
105403.26+415257.5 1435 386 52996 1.0911 1.02 0.12 0.46 0.11   342   386   680
105421.09+590525.4 0949 448 52427 0.9474 0.75 0.09 0.77 0.09   115   366   317
105425.95+254011.8 2357 234 53793 1.8859 1.53 0.18 1.04 0.19   654  1071  1019
105436.95+542343.6 0907 129 52373 1.5032 3.75 0.05 3.56 0.06   210 -1093   238
105446.73+195710.5 2484 128 54144 1.2195 1.02 0.13 0.49 0.11  1713  1681  2176
105505.89+482453.2 0963 548 52643 0.8596 1.61 0.12 1.47 0.12   347   688  1205
105507.35+175619.0 2482 063 54175 1.2262 0.62 0.06 0.42 0.06  1046   741   951
105527.14+185307.3 2485 366 54176 1.3780 0.68 0.09 0.59 0.08  2301   702  2263
105527.86+634200.6 2882 487 54498 0.6437 2.40 0.06 2.36 0.06  1580  1306  1246
105528.80+312411.3 2026 085 53711 0.4940 3.86 0.11 3.57 0.20  2536   391   446
105552.49+253238.1 2357 192 53793 1.9016 1.09 0.08 0.47 0.09  1386  1339  1827
105555.73+473801.6 2390 152 54094 1.9608 0.48 0.03 0.26 0.03   882  3210   411
105555.73+473801.6 2390 152 54094 1.9608 0.80 0.02 0.74 0.05 -1695   632 -2166
105555.73+473801.6 2390 152 54094 1.9608 0.77 0.03 0.64 0.03 -2134   193 -2605
105610.54+653947.5 0490 213 51929 1.7137 0.87 0.06 0.69 0.10  1065  1285  1152
105649.64+493414.2 0876 019 52669 1.7921 0.63 0.05 0.50 0.05  2279  1711  2124
105800.67+035911.1 0580 208 52368 0.8777 1.63 0.14 1.62 0.14   -59 -1392   252
105804.26+283052.5 2359 551 53826 0.5505 1.10 0.09 0.62 0.08   402   633   704
105809.56+292820.8 2359 574 53826 0.8608 1.52 0.12 1.54 0.13   161  -885    51
105817.29+503819.6 0876 587 52669 1.5587 0.85 0.05 0.68 0.05  -225   104  -311
105824.49+372501.8 2091 438 53447 0.8342 0.99 0.08 0.68 0.07  1369  1134  1236
105835.89+634644.3 2882 516 54498 1.5411 0.80 0.04 0.55 0.03   946  1437  1013
105840.42+275204.1 2359 101 53826 0.4103 1.40 0.15 1.20 0.15  -103  -198  -144
105906.41+390837.0 1988 373 53469 0.8164 1.33 0.15 1.02 0.14  -159  -360  -289
105922.71+221113.2 2488 321 54149 1.8015 2.06 0.12 1.80 0.10  -854 -1694   -56
105928.46+103054.3 1220 364 52723 1.4321 2.90 0.08 2.82 0.09  2651  2690  2678
105934.30+384724.5 1988 415 53469 1.4578 1.15 0.10 0.85 0.11  1970  2404  2250
105937.13+661801.4 0490 492 51929 1.1860 1.79 0.04 1.61 0.04   357   102   285
105951.06+451327.3 1436 184 53054 0.9262 0.99 0.07 1.03 0.07   212   346   470
105957.45+451139.2 1436 181 53054 1.4026 2.05 0.06 1.89 0.06   477   908   934
105957.45+451139.2 1436 181 53054 1.4026 0.58 0.05 0.39 0.06 -1296  -865  -839
110001.14+231413.1 2486 148 53876 0.5565 0.40 0.04 0.25 0.04    38   110   181
110037.31+370628.2 2091 485 53447 1.9626 1.46 0.12 1.29 0.14   754   323   653
110041.53+463158.7 1436 441 53054 1.1033 2.31 0.12 1.91 0.11   996   530  1205
110048.92+190607.3 2485 474 54176 1.8457 0.86 0.08 0.81 0.07   -70   149   391
110150.39+065938.5 1003 231 52641 0.8758 1.49 0.12 1.45 0.12   -47 -1445   -41
110253.14+144315.0 1751 357 53377 1.0261 0.74 0.05 0.50 0.06   608   688   527
110324.06+424645.3 1363 233 53053 1.4165 2.87 0.08 2.63 0.07  1557  1579  1676
110334.78+111442.9 1603 179 53119 1.7286 2.45 0.06 2.16 0.12   542  1685   442
110349.73+371526.8 2091 598 53447 1.2493 1.41 0.10 1.34 0.10  1805   847  1562
110359.65+384421.2 1988 172 53469 0.9216 2.04 0.09 1.81 0.08   -93    41   221
110409.96+434507.0 1363 475 53053 1.7893 0.99 0.09 0.79 0.07   452  -804   804
110502.55+183115.2 2490 305 54179 1.1399 1.84 0.10 2.01 0.10    92  -173   318
110511.15+530806.5 1011 107 52652 1.9300 2.12 0.22 1.06 0.20  1124  1002  1921
110511.15+530806.5 1011 107 52652 1.9300 2.73 0.26 1.07 0.17   737   614  1534
110512.13+442228.6 1363 520 53053 1.1474 1.75 0.14 1.69 0.13  1899  2474  2074
110521.35+275456.0 2211 051 53786 0.9234 0.94 0.10 0.83 0.10   152    91   169
110615.70+223325.9 2489 287 53857 1.3629 1.21 0.07 1.34 0.06  2536  2345  2768
110618.29+325755.7 2106 504 53714 1.1926 1.79 0.13 1.23 0.12  -435 -1308  -661
110621.43+104432.5 1603 007 53119 1.8596 2.46 0.18 2.34 0.13  1865  4407  4709
110643.99+494152.0 0964 523 52646 1.6697 2.19 0.07 1.66 0.06   657   863   877
110649.15+151216.5 1751 444 53377 1.8399 0.90 0.09 0.59 0.08  -243  -505  -416
110656.36+160344.4 2491 312 53855 0.5941 2.10 0.08 1.74 0.09    83  -133   -91
110659.79+435812.4 1364 332 53061 1.2194 1.22 0.09 0.75 0.09   267  -379   -75
110731.50+645752.5 0596 412 52370 1.3554 1.57 0.09 1.46 0.09   -85   121  -178
110801.27+092320.9 1221 171 52751 1.6627 0.77 0.08 0.70 0.08    74   789   525
110805.53+233533.2 2489 194 53857 1.3993 2.02 0.06 1.83 0.06  -298  -937  -211
110808.76+205206.0 2488 024 54149 1.7234 1.48 0.06 1.14 0.06  -632  1930  1501
110837.51+452129.9 1436 040 53054 0.7695 1.43 0.09 1.17 0.09  -524  -600  -379
110854.85+380852.4 1988 040 53469 0.7706 1.76 0.24 1.43 0.21  1407   511  1311
111030.44+034833.3 0581 053 52356 1.8650 0.94 0.15 0.77 0.13  1212  1207  1653
111042.79+332458.1 2106 602 53714 1.4142 1.59 0.09 1.23 0.09   478   866  1217
111048.62+060759.4 1004 136 52723 1.4138 0.61 0.07 0.64 0.07  -199  -521  -145
111050.37+591328.5 0950 543 52378 1.5020 0.68 0.10 0.44 0.09  -467  -901  -822
111119.14-161141.9 2708 593 54561 1.7612 2.43 0.11 2.13 0.15    91  -319  -277
111119.14-161141.9 2708 593 54561 1.7612 1.24 0.09 1.30 0.09  -463  -874  -832
111124.08+014314.8 0510 264 52381 1.3539 0.87 0.10 0.79 0.08    89   266   462
111154.29+191652.0 2490 595 54179 1.8089 2.71 0.19 2.78 0.21   485   180   389
111223.30+240648.2 2493 272 54115 1.1771 0.73 0.04 0.55 0.03  1607  1607  1731
111256.13+001343.5 0278 595 51900 1.4327 0.99 0.07 0.52 0.06  1035  1122  1301
111258.79+590752.6 2414 434 54526 1.5359 3.40 0.12 2.80 0.12  -759   975   236
111305.54+494132.0 0965 326 52438 1.0908 1.06 0.06 1.09 0.06  -105   -22   146
111306.11+020942.7 0509 025 52374 1.1839 0.68 0.10 0.85 0.12 -1131  -933 -1113
111324.95+130623.9 1604 527 53078 1.4936 1.13 0.09 1.11 0.10  -410  1087   627
111345.00+241748.6 2489 628 53857 1.2191 2.46 0.20 2.54 0.21  -620  1092  2123
111417.05+045459.6 0835 476 52326 1.9205 2.97 0.09 2.62 0.08  2729  2173  2573
111420.28+101012.7 2413 481 54169 0.7227 4.64 0.31 3.66 0.31  2679   257   217
111423.93+081108.8 1617 323 53112 1.3122 1.40 0.09 1.17 0.08  2883  3167  3077
111430.09+070447.0 1617 320 53112 1.7195 0.84 0.05 0.61 0.05  1752  2421  1793
111530.64+211856.8 2492 075 54178 2.2282 3.15 0.28 2.23 0.23  2971  4074  4476
111537.58+121845.2 1605 354 53062 1.1788 1.11 0.05 0.93 0.05 -1247 -1108 -1091
111550.88+161749.6 2491 006 53855 1.7388 1.10 0.08 0.60 0.07  -445  -223  -177
111550.88+161749.6 2491 006 53855 1.7388 1.41 0.10 1.04 0.08  -221     0    46
111612.43+033433.4 0510 523 52381 1.7903 0.66 0.06 0.35 0.05   551  -343   541
111628.00+434505.8 1364 095 53061 0.8009 0.43 0.06 0.26 0.07  1066   766   810
111628.00+434505.8 1364 095 53061 0.8009 0.58 0.07 0.21 0.05   489   188   232
111657.98-123923.5 2874 214 54561 0.7034 1.03 0.06 0.92 0.06   531    56   114
111704.61+274304.6 2214 565 53794 0.4590 0.52 0.06 0.57 0.06  -695   -59   -48
111719.23+163438.0 2494 305 54174 1.4226 0.47 0.06 0.55 0.05  2781  2967  3061
111724.57+153800.5 1752 562 53379 0.3698 1.33 0.03 0.89 0.04  -864    34   120
111732.36+435149.6 1365 251 53062 1.5299 1.16 0.16 0.57 0.14  2254  2716  2192
111740.35+525936.5 1012 044 52649 1.3718 0.26 0.07 0.57 0.06  1430  1219  1415
111749.65+023741.6 0511 400 52636 2.0061 1.83 0.29 1.31 0.13   -21  -433   171
111800.12+233651.5 2493 105 54115 0.3814 2.18 0.20 1.15 0.15   820   701   735
111800.61+113302.9 1605 212 53062 1.8450 0.71 0.14 0.73 0.11  2842  2533  2839
111816.33+083436.0 2413 016 54169 0.5829 4.21 0.38 3.75 0.36  -937   132   155
111846.07+210557.0 2492 027 54178 1.8512 1.84 0.14 1.68 0.12   323   106   361
111857.03+484750.1 0965 200 52438 1.9930 1.56 0.27 1.62 0.17  1789  2399  2150
111931.61+264108.7 2216 278 53795 1.8717 1.60 0.07 1.59 0.06  -954 -2468 -1928
111955.29+623549.5 0775 407 52295 1.0258 0.98 0.04 0.95 0.04 -1216 -1270  -944
112007.13+325736.4 2107 026 53786 1.1269 0.61 0.10 0.32 0.09  2522  2136  2263
112007.13+325736.4 2107 026 53786 1.1269 1.12 0.07 0.96 0.07   277  -107    18
112050.21+335255.5 2107 620 53786 1.4842 1.60 0.14 1.54 0.16  1266  2043  1741
112050.21+335255.5 2107 620 53786 1.4842 0.62 0.13 0.73 0.08   688  1465  1163
112104.86+355319.0 2111 526 53467 0.3740 1.31 0.19 1.21 0.16  1096   383   405
112106.07+133824.8 1753 249 53383 1.9356 0.76 0.07 0.84 0.07  -202  -709   -43
112119.92+383108.9 2037 419 53446 1.0223 1.10 0.08 0.80 0.08   103   149   103
112122.16+011717.0 0511 203 52636 1.5370 0.49 0.07 0.37 0.06   653   291   825
112125.38+251010.3 2497 334 54154 0.9566 0.78 0.07 0.57 0.10  -387  -497  -444
112135.15+072120.4 1617 511 53112 1.2018 2.26 0.15 2.13 0.16  -643   -76   -25
112150.44+535433.3 1012 636 52649 1.7437 0.82 0.08 0.85 0.09  -418   108  -192
112158.47+543029.3 1012 630 52649 1.8138 1.29 0.11 1.00 0.17  1726  1367  2117
112202.49+175553.5 2495 085 54175 1.3816 0.96 0.12 0.80 0.11  2734  2544  2639
112220.45+312440.9 1979 499 53431 1.4534 1.10 0.05 0.84 0.05  2301  2353  2298
112227.00+044943.8 0836 480 52376 1.5824 1.31 0.11 0.88 0.10   114   397  1106
112229.70+180526.4 2494 561 54174 1.0414 1.20 0.04 0.84 0.04  -271  -354  -423
112302.72+300349.2 2217 333 53794 0.8243 0.63 0.06 0.65 0.06  1450  1574  1867
112328.99+342051.8 2111 040 53467 1.7415 1.62 0.04 1.25 0.05  -338 -1117   296
112329.54+143112.8 1753 172 53383 0.6575 0.87 0.13 1.09 0.12  1720  1857  1991
112329.54+143112.8 1753 172 53383 0.6575 0.96 0.08 0.92 0.08   -47    89   222
112334.18+335037.1 2100 488 53713 1.2586 0.80 0.13 0.38 0.12  2637  1120  2081
112340.60+202556.2 2496 049 54178 0.8123 1.28 0.08 1.40 0.07  -634  -521  -156
112417.20+591812.8 0952 271 52409 1.4257 1.27 0.03 1.09 0.03   323   439   649
112440.95+152324.9 1753 577 53383 1.3875 1.44 0.09 1.25 0.07  1108   770   836
112449.10+213607.0 2500 313 54178 0.9198 0.96 0.07 0.89 0.07   -89    67   -90
112613.52+352002.5 2111 015 53467 1.2885 0.92 0.07 0.60 0.07  2721  2242  2611
112616.88+150232.7 1753 543 53383 0.7005 0.94 0.09 0.84 0.09  1345  1402  1421
112624.66+234813.8 2501 316 54084 0.9579 0.79 0.08 0.38 0.06   383   865   815
112634.54+183345.4 2498 203 54169 2.0017 2.31 0.11 2.19 0.09  2727  2874  3323
112648.04+192514.8 2498 171 54169 0.9885 0.93 0.04 0.80 0.05   965  1337  1287
112648.04+192514.8 2498 171 54169 0.9885 0.50 0.04 0.31 0.04   644  1016   966
112648.04+192514.8 2498 171 54169 0.9885 1.27 0.05 1.04 0.04   426   797   748
112654.96+163136.3 2499 267 54176 1.4826 1.00 0.08 1.01 0.07   274  1180   521
112715.62+590253.9 0951 593 52398 0.5652 2.85 0.22 2.21 0.21   307   217   224
112733.44+543607.6 1013 589 52707 1.6304 0.90 0.09 0.66 0.07   146  -692   163
112809.07+022254.5 0512 511 51992 1.6990 1.03 0.10 0.99 0.13   -23  -842  -133
112822.42+482310.1 0966 203 52642 0.5426 0.78 0.07 0.76 0.07  2822  1227   998
112854.02+472454.2 1442 423 53050 1.1546 0.68 0.10 0.62 0.08  2623  2615  2662
112946.53+183411.4 2502 299 54180 1.7559 0.62 0.08 0.47 0.07  1873  1269  1625
112948.62+405051.0 1443 211 53055 1.5357 1.21 0.09 0.69 0.10  -353  -921  -318
113055.99-065728.1 2876 541 54581 0.6383 1.76 0.07 1.13 0.07  2519  2028  2124
113055.99-065728.1 2876 541 54581 0.6383 0.69 0.05 0.65 0.04   869   379   474
113140.03+233104.0 2501 130 54084 1.0897 1.15 0.12 0.85 0.12   198    46   170
113205.02+374603.3 2036 200 53446 1.2333 1.26 0.10 1.20 0.11  1693  1211  1730
113205.02+374603.3 2036 200 53446 1.2333 0.50 0.08 0.27 0.08  -227  -710  -191
113210.11+001009.7 2877 397 54523 1.2493 1.38 0.04 1.26 0.04  2384  2256  2471
113210.11+001009.7 2877 397 54523 1.2493 1.76 0.04 1.08 0.04   884   756   971
113227.95+433026.9 1366 193 53063 1.7215 1.98 0.10 1.51 0.11   -49  -385   -42
113229.28+305554.0 1974 183 53430 1.8236 3.92 0.23 3.54 0.20  -485  -767   284
113247.18+091209.8 1223 030 52781 0.8451 1.07 0.04 0.77 0.04  -475  -388  -300
113259.49+102342.2 1223 625 52781 0.5398 1.64 0.05 1.62 0.05  2619  2522  2497
113322.87+242902.0 2501 153 54084 1.6134 0.54 0.10 0.64 0.09  2821  2832  3283
113341.29-005740.0 0282 215 51658 1.6794 2.58 0.11 2.32 0.11 -1121 -2894  -575
113346.58+205633.3 2504 259 54179 0.5264 0.98 0.09 0.88 0.08   908   114   -91
113434.59+633647.3 0597 082 52059 1.0188 0.44 0.05 0.27 0.05  -616  -457  -396
113448.13+593945.7 0952 552 52409 1.3453 4.15 0.13 3.80 0.12  1347  1237  1411
113501.08+134856.0 1755 256 53386 1.0325 1.00 0.07 0.89 0.07  -385  -264    20
113611.09+584905.1 0952 063 52409 1.1993 1.69 0.13 1.38 0.13  -231  -329   140
113626.34+023732.2 0513 510 51989 2.0319 1.48 0.18 1.22 0.14  1991  2036  2239
113627.14+571002.3 1309 581 52762 1.6215 1.04 0.09 1.00 0.09  1504  1461  1813
113630.45+671730.3 0492 265 51955 1.2574 0.71 0.04 0.63 0.04   920   825  1365
113820.16+202240.0 2506 379 54179 1.7466 1.09 0.09 0.70 0.07   929  1230  1028
113852.40+403344.4 1972 512 53466 1.3299 4.16 0.13 3.90 0.14  -418  1133   501
113903.89-031547.8 0328 259 52282 0.5768 1.29 0.11 0.90 0.10  1080  1268  1351
113904.33+465651.0 1442 037 53050 0.5247 3.05 0.25 1.85 0.45  -810   499   491
113904.33+465651.0 1442 037 53050 0.5247 1.48 0.45 1.64 0.30 -1737  -427  -435
113924.79+614947.9 0776 156 52319 2.0009 1.46 0.25 1.47 0.20  -251 -1335  -307
113951.49-030938.4 0328 201 52282 0.5119 1.73 0.14 1.20 0.13  2269  2064  2049
113954.95+250708.5 2505 485 53856 0.7363 0.61 0.03 0.37 0.03   820   840   947
114001.48+010341.7 0283 330 51959 1.0534 0.89 0.10 0.81 0.10   199  1041  1079
114003.05+444750.7 1366 601 53063 0.9220 0.72 0.08 0.72 0.08  -828  -421  -381
114039.29+210849.0 2507 217 53876 0.7033 1.50 0.14 0.73 0.12   162    35    17
114102.57+380042.5 2036 636 53446 2.0676 1.08 0.10 1.01 0.12  1606  1733  2078
114104.35+010526.1 0283 367 51959 1.6916 0.65 0.12 0.44 0.09   -21    -8   280
114104.58+612340.0 0776 054 52319 1.0442 2.33 0.08 2.17 0.08  -262  -484  -240
114114.61-032623.8 0328 092 52282 0.7562 0.78 0.03 0.71 0.03   260   582   648
114121.84+281151.7 2221 367 53792 1.7956 2.15 0.16 2.08 0.25   -55  -798   519
114219.37+671020.2 2873 624 54505 1.3906 1.29 0.05 0.64 0.05  -324  -316   469
114500.96+115201.0 1608 141 53138 1.6937 1.54 0.17 1.78 0.17   597  1461   192
114509.32+161215.1 2508 089 53875 0.8007 0.80 0.07 0.45 0.07  1253  1035  1099
114521.32+045526.7 0838 035 52378 1.3413 1.90 0.11 1.50 0.10   360  -238    38
114556.25+110018.4 1226 375 52734 0.9330 1.37 0.16 1.78 0.13 -1951  -132   269
114701.16+510159.3 0881 248 52368 1.5755 1.06 0.18 0.99 0.08 -1111 -3112 -1076
114723.63+355110.9 2035 261 53436 1.2712 1.04 0.07 0.67 0.07   790   639   537
114728.96+432448.8 1445 563 53062 1.7397 3.63 0.29 2.68 0.26    74  1706  1364
114731.52+162205.3 2508 044 53875 0.8151 0.58 0.15 0.83 0.22  2633  1311  1527
114731.52+162205.3 2508 044 53875 0.8151 2.37 0.30 2.56 0.25  2163   841  1058
114736.09-030632.5 0329 189 52056 1.1162 1.12 0.12 1.29 0.12  -356    -1   153
114744.11-014601.5 0329 492 52056 0.5531 2.15 0.17 1.68 0.16    32   329   454
114744.34+330507.6 2097 051 53491 1.1716 1.28 0.04 1.03 0.04  1409  1115  1343
114755.82+564948.7 1313 318 52790 1.3245 1.04 0.13 1.10 0.14   398   407   660
114804.00+453428.2 1367 629 53083 0.5938 1.24 0.04 1.12 0.04  2851  2773  2704
114856.82+573820.1 1311 549 52765 1.5625 0.75 0.06 0.43 0.06  -216  -798  -188
114909.77+211411.0 2511 116 53882 1.7592 1.03 0.09 0.56 0.10   189  -982   955
114916.70+595104.7 2881 624 54502 0.8958 0.89 0.08 0.68 0.08   223   177   381
114936.28+024157.5 0515 360 52051 1.3079 1.13 0.07 0.86 0.06  -369 -1119  -460
115104.46+554048.3 1016 577 52759 1.9447 0.97 0.13 1.01 0.11 -1040 -2692  -627
115137.42+423924.4 1447 434 53120 1.4909 1.08 0.12 0.77 0.09   841   793   780
115206.78+263920.7 2223 185 53793 0.4716 1.62 0.24 0.70 0.21  -492   286   354
115248.32+080139.2 1622 463 53385 1.5662 3.16 0.07 2.62 0.07  -920 -1013 -1287
115312.75+463553.4 1446 202 53080 1.1227 1.84 0.06 1.68 0.05  2211  2460  2595
115313.06+565126.3 1312 165 52781 1.2014 1.98 0.15 1.73 0.15  2498  2206  2502
115324.01+284810.6 2224 213 53815 1.0154 0.92 0.06 0.60 0.05  -242  -302  -277
115410.60+214904.3 2513 162 54141 1.9706 0.95 0.13 0.89 0.16  -697 -1163  -446
115419.40+145555.3 1763 265 53463 1.7107 1.35 0.08 1.07 0.17  -417  -282  -145
115437.53+145330.5 1762 077 53415 1.7795 1.08 0.11 0.67 0.16   -76 -1174    80
115447.87+385032.6 2027 464 53433 1.5151 2.98 0.06 2.89 0.05   432   445   582
115500.45+274821.9 2223 586 53793 1.7082 0.98 0.07 0.80 0.07   773  1337   737
115554.16+483031.9 1446 526 53080 1.8583 0.78 0.06 0.59 0.07  -497 -1680  -279
115614.49+195348.9 2515 592 54180 1.1975 0.67 0.06 0.69 0.06  2559  2358  2607
115628.32+233316.4 2514 048 53882 0.7367 1.80 0.10 1.51 0.08   505   442   620
115643.26+121533.7 1610 156 53144 1.2457 2.27 0.15 1.92 0.21  -846  -453    80
115651.40+031116.1 0515 582 52051 1.1128 1.60 0.16 1.49 0.13  1734  1005  1809
115703.84+264433.1 2226 266 53819 1.0607 0.33 0.05 0.39 0.05  2132  4131  4008
115710.41+620407.4 0777 112 52320 1.8406 2.82 0.48 3.50 0.52  -475   177   637
115713.07+515511.5 0882 268 52370 0.5642 1.90 0.15 2.04 0.14  -531   293   376
115741.43+151414.0 1763 468 53463 0.7480 0.53 0.04 0.28 0.04  1705  2108  2541
115852.87-004301.9 0285 189 51930 0.9833 6.87 0.39 6.70 0.38 -2521   237   218
115854.08+340119.4 2099 076 53469 1.1547 0.65 0.09 0.54 0.07  -284   340   562
115911.51+150344.5 1764 353 53467 1.3907 0.82 0.11 0.95 0.12  2344  1854  2366
115935.43+073636.3 1622 636 53385 0.7195 1.39 0.08 1.47 0.09  -523   -28   219
115948.20+161455.5 2595 296 54207 1.1394 1.28 0.10 0.69 0.10   300   228   229
120038.96+322401.0 2095 439 53474 0.5116 2.13 0.18 1.50 0.17  -267   -14    39
120102.32+582714.3 1313 522 52790 0.6701 1.11 0.08 0.71 0.08   276   135    59
120147.62+032011.0 0516 451 52017 1.7884 3.32 0.24 3.80 0.25  -184   305   -71
120201.91+631759.4 0778 362 52337 1.4806 0.69 0.06 0.61 0.06  -942  -140  -125
120245.05+251813.3 2656 356 54484 0.4932 1.56 0.09 1.24 0.08   -39   474   496
120309.77+051512.8 0841 628 52375 1.3911 0.62 0.06 0.74 0.05   525   237   605
120313.42+410614.0 1976 528 53401 0.9383 1.87 0.05 1.34 0.05   947   918   795
120331.10-014111.6 0331 577 52368 1.8316 1.80 0.08 1.75 0.08  -910  -371   101
120331.79+242655.9 2656 302 54484 0.7298 0.88 0.09 0.92 0.09   156    60   160
120341.03+152202.5 1764 435 53467 1.4857 2.19 0.07 2.08 0.07  -869  -716  -184
120359.20+362830.9 2103 505 53467 1.2668 2.05 0.10 1.62 0.10  2925  2683  2962
120409.11+312956.8 2095 058 53474 1.5570 4.00 0.10 3.62 0.10  1749  3245  4678
120507.11+614107.4 0778 136 52337 1.0367 1.84 0.14 1.22 0.14  -758 -1164  -703
120512.62-003701.5 0286 217 51999 1.9576 1.01 0.06 0.73 0.08  1501  -145  1388
120547.43+262522.3 2226 010 53819 2.0250 2.28 0.17 2.02 0.18   610  -671  -306
120603.90+424000.0 1448 519 53120 0.9542 1.67 0.10 1.36 0.09   283   337   214
120612.26+260325.8 2656 368 54484 0.5634 2.66 0.17 1.61 0.12   424   753   758
120617.35+381234.9 2108 177 53473 0.8376 0.56 0.07 0.36 0.07   649  1278  1115
120739.64+395030.4 1995 295 53415 1.7513 1.72 0.24 1.92 0.13   193 -1050    17
120755.51+205852.4 2609 448 54476 0.5503 0.68 0.09 0.76 0.08   493   369   357
120806.18+171253.6 2595 034 54207 0.5485 0.90 0.05 0.53 0.05    18  -378  -142
120806.73+252359.8 2656 464 54484 1.3262 2.96 0.10 2.73 0.09   100  1393   185
120812.82+305231.0 2228 453 53818 0.5076 1.83 0.10 1.93 0.10   454   250    86
120836.59+630859.0 0779 393 52342 2.1294 1.68 0.13 1.68 0.13  2059   922  1760
120844.20+194117.2 2609 165 54476 0.7180 1.11 0.07 0.79 0.06   -15     4    58
120846.39+533801.2 0883 378 52430 1.1808 0.91 0.11 0.81 0.10   654    22   772
120901.04+544955.3 1018 117 52672 1.1919 0.39 0.10 0.90 0.09    50    -4   332
120914.93+041843.5 0842 069 52376 1.4379 0.43 0.05 0.29 0.04   863  2463  2058
120914.93+041843.5 0842 069 52376 1.4379 0.39 0.03 0.46 0.08  -733   866   461
120914.93+041843.5 0842 069 52376 1.4379 0.27 0.07 0.18 0.04 -1415   184  -221
121023.71+193945.9 2918 065 54554 1.7593 1.30 0.08 0.99 0.08  1171  1378  1055
121033.30-011755.6 0332 456 52367 0.5421 0.96 0.07 0.66 0.07   -39   -50   190
121058.31-031250.8 0332 137 52367 1.4705 1.28 0.16 1.40 0.19  2589  2692  2713
121058.35+183301.5 2596 377 54207 1.4995 1.11 0.11 0.80 0.10  1631  2672  2234
121106.69+182034.2 2596 367 54207 1.5150 2.13 0.09 1.96 0.10  -699     2  -415
121118.66+143810.4 1765 197 53466 0.5804 2.72 0.10 2.83 0.09  -764   200   312
121134.24+494132.7 2919 102 54537 1.0637 2.44 0.22 1.92 0.21 -1999   147    47
121248.52+203852.1 2609 619 54476 1.9783 0.43 0.06 0.39 0.07   251   272   557
121303.40-014450.9 0332 579 52367 0.6123 1.63 0.11 1.58 0.10  1866  1846  1954
121340.37+570711.5 1314 117 53050 1.5815 0.63 0.07 0.42 0.06   317  1228   371
121404.81+104934.5 1230 330 52672 1.3336 0.45 0.06 0.29 0.06  2867  2254  2641
121410.16+270500.2 2231 315 53816 0.7252 2.11 0.07 1.93 0.07  -604  -359  -370
121413.55+052254.3 0843 519 52378 0.8971 0.35 0.05 0.19 0.04   761    88   492
121413.55+052254.3 0843 519 52378 0.8971 1.74 0.04 1.57 0.04   417  -256   148
121426.52+140258.9 1766 256 53468 1.2791 1.31 0.09 0.97 0.09    18  -435  -310
121430.32+015327.1 0518 186 52282 1.9152 1.07 0.11 0.75 0.11  1846  1395  1815
121505.43+145549.4 1765 595 53466 1.6352 1.20 0.11 0.98 0.10  1163 -2282   785
121544.24+170145.4 2596 120 54207 1.5943 0.97 0.13 0.88 0.16  -188  -444  -551
121606.48+410930.2 1995 536 53415 0.4599 1.86 0.28 1.56 0.26  -291    98   165
121625.02+214859.9 2645 140 54477 1.2194 1.30 0.12 1.15 0.13  -867 -1779 -1100
121714.73+364337.8 2003 345 53442 1.8661 0.49 0.06 0.56 0.06  1433   107  1160
121719.40+393343.9 2001 416 53493 1.5142 0.97 0.09 0.56 0.07  1505  2372  1725
121732.69+465829.3 1451 183 53117 1.9944 1.17 0.08 1.19 0.05   391   763   702
121809.02+585658.9 0955 134 52409 1.1989 1.53 0.15 1.47 0.13  2269  2229  2152
121810.26+151431.9 1767 360 53436 1.9843 1.40 0.17 1.26 0.14  -357  -473    16
121911.16+042905.9 0844 105 52378 0.5554 0.75 0.09 1.45 0.09 -1179   224   230
121942.48+034530.3 0844 046 52378 0.7942 0.94 0.12 0.96 0.12  -165  -225   -28
121955.55+613458.0 0779 060 52342 1.4658 0.87 0.10 0.61 0.10  -644  -977  -671
121959.99+351054.7 1999 574 53503 1.2856 1.14 0.05 0.94 0.05   858   855  1047
122011.09+480754.4 1451 488 53117 1.4725 0.48 0.05 0.22 0.06  2037  2886  2510
122051.57+282218.6 2231 572 53816 1.5236 0.62 0.05 0.41 0.04  -314  -307  -114
122130.39-024132.9 0333 120 52313 1.2771 0.83 0.12 1.05 0.17  1593   899  1417
122155.31+100317.8 1231 397 52725 1.2909 1.83 0.14 1.20 0.12   191   754   988
122205.82+570407.2 1315 113 52791 1.6020 0.78 0.12 0.61 0.13  -399  -535  -207
122220.01+433952.4 1371 207 52821 1.6073 1.94 0.09 1.75 0.08   949   300   892
122324.55+251207.3 2658 437 54502 1.6606 1.58 0.09 1.41 0.08  -306   -42   227
122340.93+002758.6 0288 625 52000 1.5523 0.98 0.10 0.95 0.09   763    11   834
122345.68-020501.9 0333 627 52313 0.5413 1.00 0.14 1.35 0.11 -1254   269   343
122438.41+552514.5 1019 587 52707 1.8788 0.88 0.06 0.48 0.06   -50 -2553   421
122438.41+552514.5 1019 587 52707 1.8788 0.84 0.05 0.64 0.05  -470 -2972     2
122503.38+293931.0 2232 063 53827 0.4795 1.52 0.05 1.52 0.05   465    81    35
122527.12+382536.0 1992 434 53466 1.2140 1.09 0.14 1.09 0.13   927  1438  1425
122600.03+202054.2 2611 550 54477 1.4654 1.80 0.05 1.69 0.05  -728  -265  -645
122612.44+232509.0 2646 526 54479 1.4606 1.53 0.07 1.38 0.07   743   890   737
122614.97+120925.4 1614 145 53120 0.8696 3.33 0.12 2.10 0.11  2108  1083  1102
122625.71+571318.4 1316 238 52790 1.6481 0.98 0.12 0.62 0.16  -984  -584  -758
122632.39+390440.0 1986 127 53475 1.9481 0.77 0.04 0.71 0.04  1729  1542  2185
122703.19+505356.2 0971 459 52644 0.7649 2.45 0.20 1.66 0.18   700   933  1018
122709.72+421638.5 1452 155 53112 1.2432 1.27 0.08 1.04 0.07  1837  1847  1782
122713.17+122803.9 1615 463 53166 2.1592 1.38 0.14 1.44 0.10 -1078  -188   358
122722.53+144741.8 1767 073 53436 1.1100 1.97 0.20 2.02 0.12   696   161   -64
122722.86+025909.0 0520 344 52288 1.8001 0.98 0.10 0.64 0.08  2540  1661  2418
122726.94+413148.8 1452 100 53112 1.4289 1.93 0.08 1.60 0.08   362  -659   174
122815.49+555901.3 1020 364 52721 1.5477 1.64 0.21 1.81 0.22    62   831   125
122831.54+041424.7 2880 017 54509 1.3504 0.85 0.08 0.47 0.07  2774  1739  2249
122838.72+481007.8 1453 421 53084 1.5466 3.77 0.11 3.62 0.13 -2889 -1517  -611
122936.74+325706.0 2015 095 53819 1.2963 1.70 0.17 1.67 0.17    78   263    24
123012.40+484559.4 0971 090 52644 1.0764 2.03 0.16 1.82 0.16  -528  -700  -597
123042.99+301953.7 2234 482 53823 1.8390 2.32 0.28 1.67 0.36   379  1450  1307
123049.67+071036.9 1627 189 53473 0.7642 1.87 0.04 1.68 0.04  -549  -621  -434
123127.81+321629.2 1971 197 53472 1.1791 1.17 0.13 0.99 0.12  1625  1572  1766
123133.13+360658.5 2010 251 53495 1.5823 0.58 0.06 0.37 0.06   291  -707   331
123133.83+081759.7 1627 534 53473 1.3720 0.65 0.03 0.49 0.04   429   218   367
123133.83+081759.7 1627 534 53473 1.3720 1.18 0.04 1.03 0.04  -134  -345  -196
123153.24+445740.3 1372 399 53062 1.4109 1.22 0.11 0.42 0.09   798  1190  1441
123208.17+050406.3 0845 189 52381 1.2990 1.56 0.07 1.11 0.07  -207  -545   -25
123214.56+565555.9 1316 167 52790 0.4284 1.81 0.23 1.27 0.20  1660  1704  1727
123214.81+263916.2 2235 140 53847 1.0077 0.65 0.08 0.60 0.08  2687  3884  3805
123223.25+650427.5 0600 512 52317 0.5992 1.89 0.13 1.53 0.14  -111  -158   -54
123241.10+472602.9 1453 156 53084 1.3836 0.62 0.07 0.45 0.07    47    20   171
123241.80-024744.7 0335 319 52000 0.8221 3.02 0.26 2.20 0.24   651   551   287
123259.06+152826.7 1768 486 53442 1.5156 0.73 0.05 0.67 0.05  2578  2169  2534
123307.63+294709.3 2234 113 53823 1.5443 1.02 0.10 0.81 0.10   177  -493    74
123325.04+171945.9 2598 076 54232 1.5635 1.03 0.09 0.63 0.09  -487  -913  -347
123328.27+343942.5 2015 581 53819 0.8576 1.44 0.11 0.83 0.11  -543   200   302
123332.94+623253.6 0780 071 52370 1.3240 1.84 0.27 1.52 0.22  2692  1213  1666
123337.26+275721.0 2235 488 53847 0.9362 0.92 0.13 0.70 0.18   656  1838  1550
123337.26+275721.0 2235 488 53847 0.9362 0.60 0.17 0.55 0.12    21  1203   915
123412.54+463203.1 1453 047 53084 1.0265 0.91 0.10 0.71 0.09  2153  1957  2059
123423.17+213341.3 2647 133 54495 0.7943 1.07 0.19 0.90 0.17  2393  1361  1430
123445.88+235038.2 2647 449 54495 1.1471 0.65 0.04 0.57 0.04  -579 -1396  -695
123500.75+012041.6 0520 049 52288 1.9638 0.87 0.09 0.87 0.09  2955  2569  3006
123513.27+072923.3 1627 596 53473 1.2860 2.72 0.08 2.52 0.08  1872  1946  1969
123526.29+174221.9 2599 462 54234 1.8649 1.14 0.17 1.07 0.14  1627 -3038 -2262
123559.83+072209.2 1628 239 53474 1.7337 1.39 0.08 1.13 0.07    96   641   243
123609.11+191234.9 2613 261 54481 0.8547 1.17 0.03 0.82 0.03  -668  -371  -246
123620.73+222801.7 2647 552 54495 0.8843 0.95 0.10 0.87 0.09  1904  1945  2131
123643.12-020420.9 0335 421 52000 1.8647 1.29 0.08 1.16 0.08  -348  -467   -63
123659.54+423641.5 1454 493 53090 1.0649 0.79 0.06 0.73 0.06  2857  2737  3759
123659.54+423641.5 1454 493 53090 1.0649 0.37 0.08 0.26 0.07   179    59  1081
123803.07+092248.8 1233 171 52734 0.6026 2.26 0.10 2.08 0.10  2204  2218  1868
123915.00+404955.4 1985 348 53431 1.3165 0.86 0.05 0.59 0.05  -552  -566  -500
123929.45+003947.8 2920 581 54562 1.4844 2.88 0.06 2.73 0.07  -137   456    -6
123930.17+575543.6 1316 623 52790 0.9695 0.45 0.06 0.51 0.06   985  1594  1037
123930.56+362350.3 2010 615 53495 1.3420 2.01 0.25 1.56 0.27 -1110  -523  -915
123946.77-021949.1 0335 518 52000 1.3647 1.23 0.09 0.95 0.08   273   -93   708
123948.67+120254.6 1616 064 53169 1.6995 1.89 0.09 1.40 0.08  -791  2097  1183
124013.91-003601.4 0290 031 51941 1.3727 1.64 0.08 1.36 0.08  -201  -383  -114
124021.12+282539.1 2236 523 53729 1.4996 1.46 0.06 1.09 0.06  -760 -1030  -847
124030.18+441349.2 1372 070 53062 0.9870 0.64 0.09 0.43 0.09   410   129   151
124104.10+454820.6 1372 569 53062 0.4726 1.91 0.12 1.57 0.13 -1876   112   176
124112.01+623842.2 0781 477 52373 1.0576 1.71 0.16 1.48 0.16    95   333    89
124141.55+224342.6 2648 436 54485 1.4073 0.55 0.05 0.40 0.05   440   453   480
124155.69+601148.4 0956 585 52401 0.9389 1.05 0.09 1.02 0.08  2027  1631  1850
124217.24+595923.0 0956 595 52401 1.8147 1.52 0.24 1.67 0.26   751   239   695
124230.94+243709.8 2660 169 54504 2.1116 2.11 0.12 1.88 0.09  1051  1053   860
124308.69+083704.0 1789 257 54259 1.5287 0.50 0.06 0.51 0.07   740  1726   641
124352.71+174401.2 2601 355 54144 0.7607 1.34 0.12 0.96 0.11  -295   105   277
124359.04+202800.2 2614 425 54481 1.2213 1.49 0.07 1.42 0.07 -1281 -2591 -1428
124403.88+351559.7 2022 212 53827 1.6240 0.90 0.10 0.70 0.09  2924  3496  2905
124419.64+232937.8 2648 413 54485 1.6280 1.11 0.06 0.91 0.04  -222  -860    49
124425.41+453432.0 1372 617 53062 1.3601 0.37 0.07 0.46 0.07   400   -72   330
124447.31+594107.2 0957 358 52398 0.5650 2.20 0.31 1.88 0.29  -327    14   100
124540.83+353055.1 2022 132 53827 0.9645 0.96 0.10 0.70 0.11 -1135  -312  -607
124543.06+183427.2 2614 130 54481 2.0585 1.26 0.17 0.99 0.15  2334  1794  2021
124557.77+223205.3 2648 518 54485 1.4783 0.91 0.03 0.66 0.03  -240  -404   109
124605.12+284203.7 2239 285 53726 1.6075 0.78 0.07 0.28 0.07 -1903 -1152  -466
124605.12+284203.7 2239 285 53726 1.6075 2.69 0.09 2.40 0.09 -2344 -1593  -907
124608.20+470956.8 1455 152 53089 1.2745 2.57 0.08 2.33 0.07   906  1237  1194
124646.94+214849.5 2648 102 54485 0.7022 2.93 0.19 2.40 0.18   459  -118   -66
124703.28+190200.2 2614 082 54481 1.6093 0.82 0.06 0.47 0.12  1241  1181   951
124703.28+190200.2 2614 082 54481 1.6093 2.12 0.18 1.81 0.10   663   603   373
124712.61+635330.7 0601 255 52316 1.3100 1.37 0.14 0.87 0.12  2749  2311  3011
124715.39+681923.8 0495 327 51988 1.6569 0.85 0.05 0.69 0.06  -480 -1393  -318
124724.49-020447.1 2922 566 54612 1.0154 3.00 0.04 2.65 0.06  -647    34   162
124724.49-020447.1 2922 566 54612 1.0154 0.14 0.04 0.35 0.03 -1295  -614  -486
124815.81+102130.0 2965 386 54594 1.4382 1.04 0.04 0.89 0.04  1785  2949  2103
124820.76+571439.0 1317 118 52765 0.9645 0.95 0.14 0.89 0.14     3  -192  -146
124829.71+284858.1 2239 219 53726 1.5362 3.98 0.07 3.66 0.07  2698  2880  2671
124836.59+123503.8 1694 549 53472 1.3472 0.66 0.07 0.65 0.08  -348 -1251  -444
124847.61+374220.4 1989 240 53772 1.4142 0.60 0.04 0.65 0.04   -13   -21   342
124919.38+141506.7 1770 165 53171 1.8422 2.59 0.19 2.16 0.16  -958 -1614 -1015
124928.61+365009.9 1989 248 53772 0.4437 1.29 0.15 1.45 0.15   376   120   150
124949.65+593216.9 0957 233 52398 2.0528 1.26 0.07 1.16 0.08  1438  1695  1545
124954.03+405049.0 1985 532 53431 1.4816 0.45 0.05 0.36 0.04   780  1484   825
124958.98+302849.1 2239 509 53726 1.6299 0.57 0.05 0.26 0.05    47   599   761
125017.39+092859.9 1791 234 54266 1.3545 0.71 0.05 0.71 0.05    39  -119   210
125058.09+570921.6 1318 355 52781 0.9076 1.22 0.05 1.04 0.05  -529  -670  -386
125104.28+151144.9 1770 556 53171 2.0761 1.49 0.14 1.19 0.22   507  -289  -186
125104.86+312911.5 1994 245 53845 1.9223 1.19 0.10 1.11 0.08  -277  -645   225
125146.34+431729.7 1456 588 53115 1.4527 1.11 0.10 0.68 0.09  1191  3149   588
125150.65+263900.0 2238 014 54205 1.9080 0.50 0.04 0.41 0.04   882   939  1851
125204.46+300757.8 2239 584 53726 0.5167 1.48 0.16 1.66 0.17  -187  -128    51
125227.83+191038.1 2615 186 54483 0.9072 1.53 0.13 1.95 0.15   811  -675   369
125242.35+421932.1 1456 619 53115 0.9320 1.39 0.07 1.37 0.07  -283  -191   -36
125256.16+431213.8 1456 638 53115 0.7550 2.14 0.17 2.02 0.16  2878  2875  2777
125319.58+283334.3 2239 007 53726 1.8129 3.21 0.09 3.11 0.09   -27 -1714   -61
125337.56+471639.4 1457 334 53116 0.9047 0.49 0.05 0.41 0.05   859   558   497
125432.69+493120.3 2923 119 54563 1.0939 0.88 0.08 0.52 0.07  2005  1626  1962
125502.15+241920.0 2661 088 54505 1.8484 1.19 0.12 0.95 0.10  2756  3188  3188
125518.15+344735.3 1987 607 53765 1.1605 1.00 0.11 0.76 0.10  1147  1791  1618
125559.55+005106.0 0293 370 51994 1.6200 4.11 0.50 4.58 0.60  1286  1139  1139
125604.66+033234.0 0523 448 52026 2.1122 4.37 0.38 3.84 0.58 -2746 -1679  -173
125653.26+301320.8 2011 342 53499 1.2199 1.77 0.09 1.56 0.09  -247  -436  -136
125724.48+350508.1 2031 090 53848 1.1479 0.92 0.11 0.30 0.09   429   -14   483
125745.11+273209.9 2241 167 54169 1.5603 1.30 0.12 1.36 0.11  1981  1513  1723
125804.43+034659.4 0848 001 52669 1.2455 2.05 0.17 1.81 0.17  -701    51   443
125817.23+203333.7 2615 566 54483 0.8662 1.22 0.07 0.91 0.07   397   334   286
125905.25+592558.6 2461 104 54570 1.4520 0.45 0.04 0.28 0.04  2479  2395  2660
125923.50-013234.9 0338 572 51694 1.7184 1.85 0.12 1.53 0.10  2868  2753  2854
125928.05+325419.7 2006 255 53476 1.7158 0.63 0.08 0.82 0.08  -449   -72  -330
125932.45+395058.4 2021 166 53475 1.7326 3.30 0.13 2.75 0.13 -1236 -1090 -1032
125951.28+061723.0 1794 258 54504 1.4468 1.93 0.06 1.90 0.09  -432  -370  -436
130002.87+325142.9 2006 211 53476 1.3846 2.02 0.07 1.81 0.07  -775  -269  -551
130013.03+414240.9 1458 154 53119 1.2171 0.91 0.12 0.84 0.13  -769 -2159  -572
130029.01+004637.2 0293 515 51994 1.8653 1.61 0.08 1.44 0.07  1447  1191  1851
130044.12+671932.8 0495 497 51988 1.5472 1.19 0.07 1.05 0.06   515   706   782
130128.02+615325.3 0782 104 52320 1.8808 1.78 0.21 1.48 0.17   956   883  1334
130137.39+243941.6 2662 470 54505 1.3313 0.49 0.05 0.40 0.06  -273  -104   -95
130148.28+520105.8 0886 022 52381 1.4986 0.55 0.05 0.47 0.04  -653 -1065  -671
130154.37+212835.1 2650 268 54505 1.8445 4.45 0.16 3.97 0.15   191 -1700   483
130231.28+220923.9 2650 439 54505 1.2910 0.77 0.05 0.60 0.06  1102   995  1344
130256.30+681449.3 0495 566 51988 1.8692 2.60 0.16 1.86 0.14   391 -1749   419
130313.17-011100.4 0294 289 51986 1.5526 1.00 0.09 0.47 0.08  -274  -668  -267
130343.21+522446.9 0887 428 52376 1.0522 1.01 0.13 0.84 0.14  -922  -979  -943
130350.03+484846.7 1281 307 52753 0.6026 0.60 0.10 0.40 0.10   356   341   421
130350.03+484846.7 1281 307 52753 0.6026 0.80 0.09 0.91 0.09   -84   -99   -19
130410.50+353651.9 2016 273 53799 0.9036 1.56 0.20 1.51 0.20  -415 -1307  -397
130426.06+662825.4 0495 060 51988 1.2332 1.27 0.13 1.21 0.13  2082   751  1914
130459.97+195445.1 2616 541 54499 0.8367 1.09 0.09 0.92 0.09    77   -15   -72
130603.35+552943.9 1039 561 52707 1.6002 0.35 0.10 0.19 0.06   759  1270   947
130634.25+304933.6 2029 093 53819 0.4146 1.29 0.12 0.87 0.12  -887  -196   -66
130643.91+432653.2 1375 290 53084 1.8013 1.23 0.07 0.97 0.08   837   128   991
130723.56+404910.3 1460 313 53138 1.1238 2.11 0.07 2.11 0.07   873   987  1167
130726.65+662300.0 0495 015 51988 1.8125 2.85 0.13 2.55 0.13  -919  -237  -533
130829.67+300539.0 2009 376 53904 0.8078 0.72 0.03 0.49 0.03  -994  -798  -598
130829.98+201131.7 2617 482 54502 0.9998 1.36 0.11 1.05 0.08   165   865   469
130842.88+024326.6 0525 390 52295 0.5043 0.53 0.10 0.72 0.10  -196  -105   -25
130853.07+593006.3 0958 439 52410 1.7260 0.69 0.06 0.41 0.05  2142  2305  2403
130910.97+305633.2 2029 009 53819 1.3956 1.10 0.07 0.98 0.06   833   334   877
130929.85+323349.5 2029 612 53819 1.1789 0.60 0.08 0.52 0.07   544   355   666
130945.37+025854.4 0524 629 52027 1.9054 1.64 0.14 1.36 0.13   958   415  1162
130952.89+011950.6 0525 250 52295 0.5471 1.32 0.07 0.75 0.06  -330   121    42
131017.81+360155.2 2016 558 53799 1.7985 2.68 0.18 1.98 0.19 -1318 -2538  -933
131029.79+202343.9 2617 541 54502 1.4555 2.36 0.06 1.99 0.08   161   871   -19
131043.14+531238.9 1040 252 52722 1.8408 0.86 0.05 0.61 0.05  -366 -4171   -26
131103.60+611040.7 0783 044 52325 1.4961 1.52 0.11 1.46 0.10  1599  2420  1845
131128.41+310552.1 2029 022 53819 1.3346 0.99 0.04 0.86 0.04  -171  -201   -19
131144.40+084222.4 1795 562 54507 1.5113 1.50 0.09 1.41 0.09 -1542 -1117 -1580
131234.56+011409.7 0525 132 52295 2.0697 1.63 0.18 1.67 0.13  2391  2846  2486
131241.21+564736.0 1319 465 52791 0.7965 0.66 0.09 0.34 0.10  1733  1904  1985
131241.21+564736.0 1319 465 52791 0.7965 0.83 0.11 0.70 0.09  1145  1316  1397
131336.40+012441.0 0525 083 52295 1.6753 1.07 0.10 0.74 0.14  -822  1187   481
131336.40+012441.0 0525 083 52295 1.6753 1.59 0.14 1.24 0.13 -1397   612   -93
131431.15+570259.7 1319 496 52791 1.5383 1.67 0.25 1.74 0.28   892  1661  1495
131446.32+573232.6 1319 455 52791 0.6780 0.93 0.06 0.88 0.06  1100  1189  1262
131512.85+151056.7 1773 393 53112 1.2004 0.53 0.05 0.47 0.05  -142   423   413
131514.47+173818.8 2604 506 54484 1.9343 1.64 0.10 1.29 0.10  -735 -1300  -226
131526.30+535950.3 1040 156 52722 0.7201 1.06 0.08 0.76 0.08   441   430  1755
131536.75+191459.9 2618 121 54506 1.8086 1.60 0.06 1.40 0.06  -800  -772   -93
131556.37+201701.6 2618 516 54506 1.4296 1.31 0.06 1.04 0.06  2071  2178  2084
131623.06+602256.7 0958 562 52410 1.6716 2.00 0.13 1.56 0.13  1615  2354  1818
131627.84+315825.7 2104 417 53852 0.4633 0.63 0.07 0.36 0.06  2910  2912  3011
131647.79+375516.0 2032 519 53815 1.1019 0.67 0.06 0.56 0.05  1050  1073  1207
131732.75+363059.6 2023 365 53851 0.4650 0.98 0.09 0.78 0.08   483   196   367
131807.23+393933.8 1977 382 53475 1.3049 0.59 0.06 0.44 0.06   -92  -344   333
131815.91-025919.4 0341 268 51690 0.7470 1.11 0.10 0.82 0.10  -193  -299     2
131819.38+144220.6 1773 491 53112 0.6531 1.23 0.05 0.71 0.05   -33  -128  -165
131844.22+624615.0 0784 404 52327 1.3713 0.52 0.08 0.50 0.08   662   453   855
131845.65+330612.8 2112 356 53534 1.3730 0.90 0.07 0.76 0.07   932   675   702
131849.92+384408.1 2032 608 53815 0.9252 0.87 0.10 0.57 0.10   496   156   272
131859.49+460740.8 1461 103 53062 1.5116 1.87 0.07 1.47 0.06    40   174   432
131902.13+094559.2 1798 558 53851 1.5519 1.60 0.07 1.27 0.07    56   535   446
131929.98+514059.7 1667 515 53430 0.9178 2.11 0.08 1.75 0.10   250  -621   198
131929.98+514059.7 1667 515 53430 0.9178 0.31 0.08 0.45 0.06  -367 -1239  -419
131956.81+422208.3 1462 371 53112 0.6425 1.24 0.09 0.74 0.06  2487  2112  2053
131956.81+422208.3 1462 371 53112 0.6425 0.75 0.07 0.55 0.06   757   382   324
131956.81+422208.3 1462 371 53112 0.6425 0.59 0.07 0.46 0.06  1008   634   575
132001.63+304609.9 2104 141 53852 1.2504 1.02 0.09 0.73 0.10  1561   157  1446
132021.14+300401.7 2002 453 53471 1.2853 2.67 0.08 2.61 0.08   219   497   693
132021.47-020909.2 0341 440 51690 1.2099 1.38 0.13 1.08 0.13  -370   -83  -483
132117.56+340752.8 2023 015 53851 1.7270 1.33 0.09 0.79 0.09  -291  -744  -427
132234.60+335401.1 2112 420 53534 1.3468 1.21 0.08 1.06 0.08  1855  1009  1840
132428.95+270600.1 2244 503 53795 1.4721 1.90 0.13 1.76 0.12  -904 -1504 -1002
132519.81+554628.1 1321 302 52764 1.0370 1.49 0.19 1.17 0.16   147   386   301
132529.71+651513.3 0603 406 52056 1.6243 2.04 0.05 1.54 0.06  1221  1657  1538
132546.52+481202.4 1282 058 52759 1.4313 2.34 0.06 1.98 0.06  -535   577    25
132555.31+030124.1 0527 377 52342 1.0257 1.71 0.08 1.43 0.08   -72    -9   -49
132624.26+204616.3 2652 008 54508 1.5085 0.61 0.10 0.64 0.09    70   226   390
132807.92+085327.0 1800 148 53884 2.0145 1.56 0.08 1.46 0.07  -553   127   196
132831.07+075942.0 1799 574 53556 1.3325 0.60 0.03 0.46 0.03   -37  -210  -113
132832.54+502618.5 1668 215 53433 1.6144 0.83 0.06 0.71 0.06 -1311 -1928  -907
132846.24+645703.0 0603 459 52056 1.7593 1.05 0.10 1.30 0.28  -779  -632  -435
132905.17+105153.2 1699 244 53148 1.2193 1.84 0.09 1.70 0.11 -1054 -1140  -904
132906.80-011107.2 0297 018 51959 1.5473 1.01 0.06 0.81 0.06 -1096  -767  -531
132929.60-022804.3 0910 161 52377 0.5931 1.74 0.12 1.37 0.11   391   929   993
132947.03+195520.8 2619 626 54506 1.2301 1.02 0.11 0.74 0.10  2505  2209  2281
132951.46+072430.4 1801 341 54156 1.4911 1.42 0.13 0.68 0.11  -503   694  -290
133005.11+472706.9 1283 288 52762 1.5493 1.53 0.07 1.47 0.07  -663  -351  -465
133043.09+123401.4 1699 441 53148 0.9134 0.59 0.05 0.50 0.05  2184  2031  2164
133051.90+184932.8 2641 221 54230 0.5139 1.53 0.05 1.47 0.05  -683  -370  -320
133118.02+111514.6 1699 094 53148 1.8155 1.48 0.12 1.17 0.14  1759  1621  2110
133133.60+400503.2 1464 244 53091 1.5763 1.48 0.20 1.61 0.10  -561 -1754  -733
133204.44+174307.6 2606 536 54154 0.8835 0.86 0.12 0.59 0.11   457  -214   320
133219.23+165956.2 2606 559 54154 0.4087 1.21 0.14 1.24 0.16  -249   -36    89
133250.62+135920.0 1775 198 53847 1.4927 0.97 0.13 0.90 0.09   247   813   -61
133254.39+174328.1 2606 571 54154 0.6462 1.07 0.07 0.95 0.07  1513  1220  1130
133353.11+132614.0 1775 139 53847 1.7870 0.93 0.14 0.82 0.12  -229  -811  -176
133356.02+001229.1 0298 467 51955 0.9197 0.66 0.04 0.43 0.03  2355  3358  3027
133422.74+131831.0 1775 094 53847 1.9377 1.43 0.14 1.40 0.14  -407  -727   -77
133433.06+065635.2 1801 175 54156 1.3283 0.52 0.03 0.44 0.03   333   125   344
133441.59+320554.6 2109 170 53468 0.6653 3.55 0.20 2.38 0.20   107   422   460
133527.29+400626.0 1464 121 53091 0.7264 1.51 0.07 1.37 0.06   636   680   610
133551.97+443653.8 1344 531 52792 0.5427 0.96 0.12 0.70 0.11    97   -52   -40
133554.32+152503.0 2607 291 54184 1.1702 1.64 0.09 1.43 0.09   -35  -419   -61
133709.29+011351.1 0528 082 52022 1.8944 2.62 0.11 2.47 0.12  -521 -2530  -623
133712.69-003928.1 0299 308 51671 1.5038 0.59 0.05 0.45 0.05   378  -159   307
133727.92+015512.0 0529 314 52025 0.5451 1.97 0.14 1.36 0.14  -766  -200  -157
133731.27+424516.2 1344 056 52792 0.5530 1.02 0.06 0.57 0.06   -38  -230  -283
133741.40+055216.9 0853 526 52374 1.2583 0.88 0.08 0.96 0.10  2223  1549  2512
133854.23+333337.3 2109 567 53468 0.7745 1.05 0.08 0.83 0.08   285   -18   300
133918.12+201336.9 2654 253 54231 0.7673 4.60 0.19 2.45 0.19 -1954  -224   -67
133944.50-001451.5 0299 195 51671 1.2691 0.64 0.07 0.56 0.08 -1206 -1236 -1167
134034.18+094742.2 2928 481 54614 1.0865 1.92 0.09 1.84 0.08    69   251   464
134104.40+671337.1 0497 419 51989 0.5509 0.72 0.13 0.88 0.12   309   -67   -68
134117.06+601620.0 0786 226 52319 1.2963 0.62 0.05 0.44 0.05  1682  1609  1967
134118.24+654139.0 0497 199 51989 1.1832 0.35 0.04 0.31 0.04  2697  2634  2698
134131.79+023425.3 0528 631 52022 1.5385 1.50 0.13 1.14 0.12  2030  2564  2135
134132.99+233651.0 2666 200 54230 0.6537 1.81 0.15 1.85 0.15  -524   -90   103
134138.41+180912.2 2642 134 54232 1.6666 1.19 0.17 0.92 0.11  1862 -1083  1785
134235.37-023457.9 0912 074 52427 1.2153 0.76 0.10 0.66 0.09   451   157   526
134236.96+432632.1 1345 388 52814 1.0426 1.61 0.24 1.80 0.23 -1027   127  -154
134316.69+265428.3 2246 534 53767 1.1669 0.73 0.06 0.40 0.06   278   -84   351
134332.00+223656.4 2666 083 54230 1.1172 0.79 0.08 0.68 0.08 -1179 -1581  -927
134415.75+331719.1 2024 346 53503 0.6855 1.77 0.12 1.51 0.12   840   727   956
134415.75+331719.1 2024 346 53503 0.6855 1.34 0.11 1.23 0.11   363   249   479
134445.10+075729.9 1803 452 54152 0.7034 0.84 0.04 0.59 0.04  1444  1338  1394
134445.61+320715.2 2024 167 53503 0.7678 2.32 0.10 2.33 0.10  -375  -286  -112
134452.39+331957.9 2024 342 53503 1.1687 0.57 0.06 0.34 0.06  2101  1859  2006
134531.65+402648.7 1377 173 53050 0.7010 1.50 0.09 1.21 0.08   -55  -339  -214
134538.38+193320.5 2755 337 54507 0.8661 1.27 0.06 1.30 0.06   -13  -280  -113
134643.72+295657.0 2094 076 53851 2.0591 1.42 0.13 1.07 0.16  -604   936   653
134727.99+442714.0 1466 290 53083 1.9641 1.23 0.13 0.76 0.11  2746  2869  2843
134806.04+301000.6 2094 631 53851 0.8686 1.52 0.08 1.43 0.07  -481 -2305   124
134806.27+464105.2 1284 086 52736 1.7108 1.22 0.10 1.15 0.07   279  2041   854
134842.59+251344.7 2115 266 53535 1.8372 1.42 0.12 0.90 0.14   978  1111  1272
134913.86+472749.7 1284 115 52736 0.9574 0.60 0.05 0.39 0.06  -663  -416  -243
134914.15-031739.8 0913 008 52433 1.3345 2.71 0.09 2.68 0.11   769   383   426
134915.27+070425.2 1805 390 53875 1.3095 1.34 0.05 1.03 0.05   866   604   910
134931.30+345526.0 2028 549 53818 0.4729 1.66 0.10 1.34 0.10   221   131   148
134942.00+604409.0 0786 108 52319 1.4755 0.37 0.04 0.27 0.04  -666 -1102  -924
134955.69+185751.7 2930 518 54589 0.5033 1.43 0.19 1.24 0.17   851   337   422
135011.70+250205.7 2115 168 53535 1.3417 0.53 0.05 0.37 0.04  -187  -778  -255
135019.00+120240.3 1701 590 53142 1.6940 0.87 0.08 0.66 0.09  -512  -501  -509
135030.53+181838.0 2930 150 54589 1.1894 1.55 0.18 1.27 0.17 -2969  1361  1361
135053.13-012838.1 0914 326 52721 1.4840 0.53 0.11 0.48 0.11  -457   216  -612
135108.04+191217.3 2755 545 54507 1.4883 0.82 0.06 0.68 0.08 -2145 -1350  -871
135116.91+083039.8 1806 251 53559 1.4398 2.93 0.04 2.31 0.04  1118  1575   977
135252.08+321239.6 2117 250 54115 1.3353 1.83 0.09 1.51 0.08  -268  1039   -10
135252.45+053304.8 0855 523 52375 1.5886 3.00 0.14 3.11 0.11  -740 -1738 -1318
135412.09+100503.1 1806 527 53559 0.5466 1.41 0.17 1.52 0.19   207    66   156
135431.30+281341.7 2114 636 53848 1.1005 2.24 0.07 1.94 0.09    83   -58   219
135512.90-030010.9 0914 133 52721 1.0344 2.22 0.18 1.72 0.16  1136   797  1085
135513.34+314557.4 2117 151 54115 1.6147 0.81 0.03 0.62 0.05  -598 -1732  -567
135533.56+451620.1 1466 482 53083 0.8501 1.12 0.10 0.34 0.08  1372  1234  1407
135548.38+071729.4 1805 557 53875 0.8053 0.46 0.07 0.36 0.06  2196  2740  2599
135549.56+230944.9 2783 103 54524 0.8851 0.50 0.06 0.50 0.05   875   379   635
135620.27+215241.8 2770 376 54510 1.4418 1.74 0.12 1.46 0.11  -554   -33  -444
135638.50+064023.5 1808 316 54176 1.1754 0.67 0.07 0.59 0.07   129  -149  -138
135702.38+190823.7 2756 545 54508 1.7629 1.64 0.22 1.64 0.16  -137 -1147  -380
135755.06-030724.3 0915 285 52443 1.5545 2.99 0.13 1.77 0.09   516 -1809   689
135803.27+081519.1 1807 259 54175 0.9824 0.82 0.06 0.59 0.07  1824  1748  1758
135814.15+094944.8 1807 380 54175 0.9881 0.97 0.11 0.59 0.11  -192   -67  -101
135948.39+214621.5 2770 567 54510 1.5562 0.87 0.07 0.65 0.07   292 -2035   379
140026.38-001102.6 0301 116 51942 0.6007 1.53 0.17 1.65 0.17   -47   -58    12
140034.09+114612.7 1702 635 53144 1.2032 1.27 0.14 1.20 0.14  1681  1281  1924
140118.66+313642.4 2121 194 54180 1.4067 1.09 0.11 1.09 0.09  2689  2226  2694
140121.20+401838.2 1378 624 53061 1.7937 1.73 0.23 1.41 0.17 -1540 -1683  -493
140132.94+363510.9 1642 191 53115 1.1670 0.80 0.06 0.42 0.05  1774  2023  2337
140150.37+333954.0 1838 046 53467 1.6375 3.33 0.14 2.62 0.11   414  2342   459
140212.86+583522.2 1159 401 52669 1.3039 0.39 0.05 0.24 0.05     3   297   388
140212.86+583522.2 1159 401 52669 1.3039 0.61 0.05 0.66 0.05  -374   -80    10
140251.87+105836.9 1703 170 53799 1.7696 2.16 0.09 2.16 0.11   886    71   629
140400.38+245038.6 2124 277 53770 1.6650 3.87 0.14 2.35 0.11  2899  1727  1824
140403.02+073333.0 1824 321 53491 0.5695 2.54 0.17 2.52 0.19  -111   -70   102
140411.25+214729.3 2784 039 54529 1.5505 2.53 0.07 2.39 0.07 -1103 -1686  -640
140432.67+233519.1 2784 590 54529 1.0958 0.36 0.05 0.22 0.05  1301   766  1424
140432.67+233519.1 2784 590 54529 1.0958 0.89 0.06 0.55 0.06   842   307   965
140445.33+080820.5 1809 266 53792 1.2322 0.65 0.07 0.50 0.07   -97  -293   -55
140447.81+053708.2 1824 248 53491 0.6034 1.77 0.06 1.46 0.06  2007  1401  1503
140527.51+121731.6 1704 211 53178 1.5698 1.04 0.09 0.89 0.10  1352  1202  1486
140528.76+630325.6 0605 497 52353 1.1948 0.87 0.08 0.49 0.07  1092   471  1185
140616.04+345249.6 1838 032 53467 0.9827 1.30 0.08 1.15 0.07  1531  2399  2452
140631.38+010003.2 0302 419 51688 1.5661 1.31 0.09 1.09 0.17  -549 -1928  -542
140710.59-004915.2 0302 217 51688 1.5112 2.58 0.11 2.35 0.08  2580  3102  2585
140734.04+153458.3 2745 397 54231 1.8227 2.34 0.21 2.11 0.27  2440  3351  2924
140807.05+374457.3 1642 604 53115 1.4984 0.75 0.08 0.76 0.08   -22  -808  -851
140819.34+294950.4 2126 325 53794 1.5015 0.50 0.05 0.42 0.05  -150   194  -131
140826.98+234953.2 2124 122 53770 1.3746 1.18 0.08 0.91 0.07  1648  2012  1960
140833.25-010456.9 0302 085 51688 1.4913 3.08 0.06 2.82 0.06  -293  -473  -108
140837.54+045010.9 0582 550 52045 2.0333 1.14 0.17 0.93 0.13  1753  1873  1571
140839.38+301226.3 2125 244 53795 1.8949 1.16 0.17 0.92 0.16  1300   751  1334
140843.77+004730.4 0302 537 51688 1.0238 0.82 0.08 0.65 0.08  -180   304   281
140901.16+621030.4 0606 374 52365 0.7365 0.48 0.07 0.45 0.07    36   -21    31
140902.84+185959.4 2758 339 54523 1.6262 0.89 0.05 0.72 0.05 -1448 -4063 -1090
140916.17+054833.0 1825 274 53504 1.5343 1.25 0.11 1.18 0.10   179  1498  1050
141005.26+390601.3 1379 078 53084 1.0130 2.59 0.10 2.54 0.10   683  1424   621
141015.88+205717.0 2772 339 54529 1.5031 0.65 0.03 0.46 0.03   929   320   924
141015.88+205717.0 2772 339 54529 1.5031 0.21 0.05 0.16 0.03   487  -121   482
141047.72-002554.8 0302 120 51688 1.5018 1.26 0.07 1.04 0.07   918  1627   764
141053.19+401618.5 1379 602 53084 1.0425 0.88 0.09 0.71 0.09  -558  -465  -187
141100.77+330800.3 1839 121 53471 1.7449 0.72 0.08 0.57 0.08   455   205   688
141108.64+070416.6 1825 444 53504 1.7019 1.40 0.09 0.86 0.10    13  -424  -264
141114.36+520629.3 1045 340 52725 1.5235 1.62 0.19 1.43 0.19   935  1018   885
141118.48+083945.3 1809 004 53792 1.1432 1.10 0.13 0.83 0.12   518   343   536
141148.04+143045.5 2745 207 54231 1.4322 1.20 0.05 0.93 0.05    83  1604   588
141218.49+585918.0 0788 150 52338 2.0259 0.78 0.11 0.98 0.08  1533  2014  1977
141235.26+194804.2 2772 198 54529 1.6396 3.84 0.08 3.43 0.08  -133 -1190   -38
141255.04+110520.9 1705 520 53848 1.5763 2.49 0.08 2.34 0.08   175  -462   222
141302.73+263130.0 2127 386 53859 1.5062 1.49 0.10 1.39 0.09   -24    51    -3
141312.91+070049.0 1825 487 53504 1.2282 1.59 0.08 1.35 0.07  1818  1483  2267
141352.34+164432.7 2758 041 54523 1.0910 0.81 0.11 0.92 0.12  -929  -280    22
141359.83+085119.9 1810 459 53794 0.6320 1.92 0.14 1.39 0.14  -160    60    78
141429.07+565304.0 2462 423 54561 1.0567 3.16 0.12 2.93 0.12  2387  2513  2399
141456.70+160945.4 2745 615 54231 1.7473 2.53 0.13 2.58 0.11  1269  1758  2275
141537.60+654613.2 0498 615 51984 1.5260 0.95 0.10 0.68 0.10  2143  2846  2456
141601.20+293929.9 2126 572 53794 1.5848 0.92 0.05 0.84 0.04   158  -489   506
141619.37+340811.9 1839 033 53471 0.5110 0.81 0.11 0.55 0.10 -1366  -179   -85
141632.66+235428.8 2128 172 53800 1.0566 0.53 0.07 0.50 0.06   969  2979   454
141701.93+541340.5 1325 553 52762 1.1034 1.18 0.27 0.89 0.11  -872  -445  -105
141701.93+541340.5 1325 553 52762 1.1034 0.95 0.24 0.47 0.12 -1255  -827  -488
141706.79+174307.3 2759 382 54534 1.2798 1.15 0.09 0.95 0.08  1926  2171  2522
141706.79+174307.3 2759 382 54534 1.2798 3.65 0.07 3.58 0.06  -120   125   476
141716.22+392835.1 1380 460 53084 1.7271 1.17 0.18 0.65 0.13 -1176  -274  -674
141731.67+255642.1 2127 097 53859 1.2946 1.28 0.12 0.63 0.10  2727  2373  2284
141732.65+615125.1 0606 153 52365 1.1203 1.49 0.12 1.23 0.11   581   428   376
141743.92+602952.4 0606 198 52365 0.7743 0.65 0.04 0.53 0.04  2762  2667  2663
141747.76+121139.3 1706 051 53442 1.5506 0.62 0.09 0.59 0.08   674  1183   881
141809.58+510717.3 1045 176 52725 0.6317 1.24 0.10 1.26 0.11  -592   241   384
141817.23+435345.8 1394 506 53108 1.2881 1.76 0.03 1.35 0.04  -307  -872  -292
141850.72+154106.3 2746 428 54232 1.4773 0.62 0.03 0.41 0.04  -423  -104    24
141911.20+182214.6 2773 220 54533 1.6684 1.68 0.14 1.45 0.15  -452  -155   126
142000.34+372134.7 1380 041 53084 0.9700 1.15 0.10 0.98 0.09  1152   851  1006
142018.37+640124.7 0499 355 51988 1.6787 2.09 0.09 1.99 0.08  -794 -1286  -533
142041.42+575352.5 0789 263 52342 0.9140 0.67 0.09 0.70 0.08  1225  1021   869
142043.67+532206.3 1325 028 52762 1.7276 2.39 0.19 2.09 0.17  2509  3250  2464
142112.46+472743.8 1672 081 53460 1.5529 1.82 0.15 1.43 0.13   959   831  1359
142123.90+513639.6 1045 502 52725 1.1681 1.04 0.11 0.80 0.11   -10  -369  -139
142124.64+423003.2 1395 307 52825 0.9997 0.77 0.09 0.50 0.08  2495  2190  2426
142133.97+580454.4 0789 278 52342 0.8988 0.75 0.08 0.85 0.08  -196   -78   139
142240.36-010646.1 0917 610 52400 0.7181 0.77 0.03 0.50 0.02  1246  1147  1199
142338.89+342242.6 1840 575 53472 1.1834 1.85 0.09 1.84 0.08  2381  2309  2421
142340.07+200241.9 2773 553 54533 1.1941 0.70 0.06 0.50 0.06   597   223   692
142456.52+101451.2 1707 133 53885 0.7649 1.40 0.11 1.37 0.10  -828    -3    41
142533.39+163238.5 2760 204 54506 1.3443 1.23 0.08 1.02 0.08    37 -1187  -384
142555.39+484914.1 1673 450 53462 1.5833 0.55 0.07 0.43 0.06  2434  1471  2633
142603.93+521300.5 1326 137 52764 1.0088 0.95 0.12 0.74 0.11  -131   -59  -211
142610.17+065422.2 1827 362 53531 1.3844 2.33 0.08 2.10 0.08   209  -254   342
142650.25+424255.0 1395 171 52825 1.8568 1.20 0.15 1.67 0.19  2751  1519  2762
142702.68+164308.6 2760 148 54506 1.3742 0.62 0.08 0.39 0.08   925  1591  1057
142703.62+270940.3 2134 256 53876 1.1660 4.37 0.14 3.27 0.15 -1173  3158  3182
142711.19+132949.0 1708 538 53503 2.0909 1.35 0.21 1.62 0.19  -481  -986  -469
142745.41-024207.9 0918 134 52404 0.5836 0.62 0.09 0.51 0.09 -1564  -805  -731
142805.03+101256.5 1707 007 53885 1.6030 2.21 0.14 2.63 0.21  1733   869  1673
142805.64+171315.8 2760 553 54506 2.1317 0.76 0.09 0.83 0.14    45   189   343
142816.69+585432.6 0790 330 52441 0.7790 0.86 0.06 0.70 0.06  2657  2619  2894
142821.40+244654.2 2132 576 53493 2.1335 1.57 0.20 1.38 0.30   640   296  -244
142833.79+070944.7 1812 246 53795 1.0113 0.42 0.12 0.68 0.07  2578  2466  2640
142837.17+181711.9 2774 210 54534 0.8093 1.35 0.16 1.30 0.18   -31  -331  -387
142847.44-021826.9 0918 156 52404 1.3111 1.48 0.08 1.16 0.08 -1143  -467  -262
142902.09+204457.4 2774 417 54534 1.2932 2.93 0.13 2.80 0.14   887   792  1049
142902.09+204457.4 2774 417 54534 1.2932 1.43 0.13 1.44 0.12  -277  -372  -115
142939.56+460759.5 1288 368 52731 1.5515 1.26 0.04 1.00 0.04  2296  2548  2504
142939.56+460759.5 1288 368 52731 1.5515 0.27 0.04 0.17 0.04   530   782   738
143027.61+500538.3 1046 167 52460 1.0508 0.77 0.09 0.55 0.08  1961  1608  1742
143102.02+623800.7 2947 313 54533 1.2997 0.50 0.05 0.42 0.05  2943  2826  3085
143144.91+391910.2 1349 257 52797 1.0924 0.92 0.11 0.52 0.09   345   408  1227
143200.80+500813.2 1046 118 52460 0.6711 1.02 0.05 0.92 0.05   760   576   402
143206.09+615337.2 0607 438 52368 2.1097 2.05 0.24 1.77 0.20  1854  1395  1655
143253.58+224430.2 2136 136 53494 1.9491 1.31 0.12 1.26 0.11  2128  1950  2431
143446.18+635959.8 0499 595 51988 1.5347 0.47 0.05 0.40 0.05  1020   786  1203
143606.61+472531.8 1674 438 53464 0.9404 2.05 0.13 1.42 0.12  1228  1682  1862
143635.69+620948.2 0607 553 52368 1.6454 0.26 0.04 0.25 0.04  -105 -1082    21
143645.88+325136.9 1841 598 53491 1.3334 1.49 0.06 1.31 0.07  -583 -1048  -569
143654.80+514308.3 1327 158 52781 1.6141 0.86 0.15 0.53 0.12  -116 -1156  -104
143750.94+471603.1 1674 465 53464 1.4652 1.12 0.08 1.11 0.07   456   768   497
143923.86+375510.4 1382 535 53115 1.2510 1.34 0.10 0.94 0.09   377  -581   275
144012.03+442514.4 1289 385 52734 1.2327 1.55 0.14 0.97 0.14  -105   -25  -181
144024.92+033609.2 0586 067 52023 1.0276 2.98 0.20 2.43 0.20  -239  -619  -305
144135.28+420945.6 1396 551 53112 1.5430 0.45 0.04 0.26 0.04   836  -596   862
144135.82+501334.7 1047 527 52733 1.4968 0.89 0.16 0.71 0.14  1633  2351  2585
144144.70-001622.5 0307 073 51663 1.9318 3.23 0.17 3.11 0.15   525   250   494
144252.02+500722.0 1047 577 52733 1.6434 3.73 0.21 3.39 0.18  2262  2399  2149
144253.29+420549.8 1396 591 53112 1.2733 0.67 0.08 0.52 0.06  2283  2424  2457
144305.91+081341.9 1813 117 53903 1.5377 0.52 0.06 0.46 0.05   200  -250   227
144312.77+202625.0 2789 163 54555 0.7555 0.81 0.07 0.76 0.07   556   286   204
144317.71-020933.0 0920 232 52411 1.0549 2.57 0.20 2.32 0.16  2194  2653  1888
144340.08+382909.9 1350 162 52786 2.0908 1.69 0.12 1.60 0.12  1899  2112  2309
144342.21-025430.6 0920 258 52411 0.7739 4.42 0.22 4.52 0.21  1803  1844  2390
144342.21-025430.6 0920 258 52411 0.7739 1.61 0.18 0.64 0.19  -447  -406   139
144408.80+585332.1 0608 245 52081 0.7906 1.34 0.10 1.33 0.10  -769  -370  -273
144419.52+232719.1 2140 541 53858 0.8052 0.56 0.04 0.41 0.05   690   602   806
144520.69+472224.7 1674 628 53464 1.3363 3.02 0.13 2.48 0.14  -413  -335  -470
144524.71+311755.0 1842 083 53501 1.0357 1.19 0.11 0.85 0.10  1794  2391  2319
144530.41+234142.3 2144 338 53770 1.5584 1.23 0.14 1.15 0.13  1975  2035  1755
144557.81+321500.4 1842 482 53501 1.2476 0.55 0.05 0.36 0.05   937   406   806
144619.08-004827.6 0308 190 51662 1.2513 1.29 0.09 1.29 0.11   742   246   721
144638.87-003805.8 2934 189 54626 1.9266 0.86 0.11 0.67 0.12  -756 -2180 -1263
144656.91+445554.8 1289 570 52734 1.1975 0.84 0.08 0.73 0.08    80   130   215
144713.77+212244.5 2789 613 54555 1.5400 0.82 0.10 0.62 0.10  -352   902  -137
144755.13+154902.4 2763 166 54507 0.9598 3.99 0.22 2.59 0.21 -1773  -122   -77
144937.88+140945.8 2750 436 54242 1.0657 1.05 0.10 0.85 0.09  2157  2502  2794
145037.41+271915.0 2142 584 54208 0.9912 1.10 0.06 0.89 0.06  2973  2723  2682
145038.58-021307.5 0921 317 52380 1.1453 1.88 0.14 1.76 0.15  -600  -641  -172
145040.45-025711.3 0921 290 52380 1.4352 1.29 0.14 0.61 0.12  1833  2114  1890
145040.45-025711.3 0921 290 52380 1.4352 0.63 0.09 0.47 0.09    50   330   107
145045.56+461504.2 1675 073 53466 1.8770 0.88 0.12 0.77 0.15  -214   110   110
145047.12+083343.5 1814 506 54555 1.7497 0.97 0.08 0.71 0.08  -300  -590   -32
145112.17+171601.6 2763 569 54507 0.9088 0.65 0.05 0.60 0.05   403   681   639
145116.99+145902.0 2750 401 54242 1.3080 1.12 0.09 0.59 0.08  1192  1383  1685
145213.24+402918.1 1397 109 53119 1.5365 0.46 0.05 0.29 0.04   382  1906   661
145238.90+073808.1 1814 128 54555 1.5184 2.13 0.11 1.75 0.12 -1232 -1421  -905
145242.84+092658.9 1715 346 54212 2.0869 1.94 0.15 1.76 0.15  2210  2453  2472
145307.44+463356.4 1675 587 53466 2.0782 1.77 0.14 1.62 0.17  2932  3105  3644
145342.85+233400.3 2143 002 54184 0.6128 1.13 0.09 0.89 0.10 -1651  -165  -194
145425.24+400244.6 1397 009 53119 1.4526 2.57 0.09 2.34 0.09  2798  2614  2865
145438.79+213020.2 2148 208 54526 1.3308 0.70 0.07 0.45 0.07  -566 -1145  -622
145439.57+334904.2 1647 485 53531 1.1352 1.08 0.04 0.51 0.04  1649    96   181
145459.97+593128.8 0610 363 52056 1.2957 2.31 0.08 2.12 0.08 -1100 -1847  -452
145459.97+593128.8 0610 363 52056 1.2957 0.81 0.06 0.87 0.05 -1417 -2163  -768
145517.68+270359.3 2145 409 54212 1.3248 3.81 0.09 3.78 0.09  -876 -1146  -599
145534.37+141933.5 2750 624 54242 1.7502 1.07 0.06 0.99 0.05  -524 -1128  -314
145548.74-023157.6 0921 099 52380 1.8473 0.64 0.08 0.46 0.07   541  -986   725
145630.93-010421.6 0921 530 52380 1.2195 1.51 0.19 2.23 0.17  2694  2024  2448
145654.29+332123.2 1647 517 53531 1.5059 1.16 0.04 1.07 0.04  1992  1883  2053
145705.76+330731.2 1647 074 53531 0.9504 1.12 0.07 0.89 0.07  2353  2429  2482
145710.11+191727.9 2791 181 54556 1.7009 1.73 0.11 1.44 0.10   320  -425   314
145725.14+223132.7 2148 557 54526 1.5783 0.42 0.04 0.34 0.05    26  -993  -214
145730.12+334740.5 1647 547 53531 0.8139 1.12 0.09 0.84 0.08  -144   -87    -2
145750.74+033045.7 0588 029 52045 1.0267 1.05 0.15 1.18 0.16   -18    80   -23
145827.89+544248.9 0792 201 52353 1.2675 0.75 0.08 0.47 0.08  -562   108   382
145848.69+481723.6 1049 378 52751 1.1338 0.98 0.08 0.82 0.08  -141  -233   139
145859.95-001504.3 0309 028 51994 0.4799 1.72 0.17 0.85 0.18 -2107  -658  -393
145937.85+503834.3 1329 461 52767 0.5093 1.30 0.15 1.05 0.15  -151   -41   -32
145938.64+382350.6 1351 610 52790 1.2179 1.95 0.17 1.59 0.20   -93  -881  -217
145951.09+285848.4 2146 504 54230 1.9105 0.96 0.03 0.74 0.04   109  -153   150
145953.23+012944.2 0538 039 52029 1.6596 3.57 0.19 2.96 0.16  2728  4167  3846
145955.18+555850.7 0792 483 52353 1.1333 3.59 0.19 2.66 0.17   980   458   789
150016.74+075852.0 1815 479 53884 1.0733 2.51 0.48 1.89 0.62   809  1945  1693
150016.74+075852.0 1815 479 53884 1.0733 2.91 0.66 3.31 0.56   373  1510  1257
150022.90+143726.6 2751 363 54243 1.4597 0.62 0.08 0.44 0.07   696  1925   522
150038.61+135746.0 2751 471 54243 1.2602 0.56 0.05 0.40 0.05   278  -278   189
150100.21+042937.8 0589 409 52055 1.6513 0.43 0.07 0.44 0.08   312   134   340
150121.03-010230.1 0310 249 51990 1.6365 1.86 0.12 1.64 0.10  -876  -889  -788
150125.68+453756.8 1676 529 53147 1.8430 2.65 0.14 2.19 0.13 -1298 -2496  -396
150131.75+285702.6 2146 586 54230 1.4923 3.64 0.18 2.90 0.18  2663  3060  1828
150150.94+553241.2 0792 111 52353 1.1590 0.72 0.04 0.38 0.04   439   104   341
150150.94+553241.2 0792 111 52353 1.1590 0.76 0.03 0.70 0.03    94  -240    -3
150230.12+025844.4 0589 215 52055 1.5010 2.27 0.13 1.95 0.11  2414  2322  2048
150247.40-002450.6 0310 234 51990 1.7774 1.35 0.20 0.81 0.09  -314 -1195  -299
150321.36+233059.9 2152 218 53874 0.3966 1.68 0.13 1.73 0.13 -1698 -1800  -153
150345.12+272715.6 2151 452 54523 1.6344 1.20 0.04 1.07 0.04  -396 -1278  -625
150432.02+135714.1 2751 510 54243 2.1694 1.87 0.12 1.76 0.11   367   340   584
150432.43+562351.9 0792 572 52353 1.3766 0.74 0.07 0.56 0.07  1014   438  1004
150442.84+115726.0 1718 352 53850 0.6236 2.70 0.06 2.42 0.06  1365  1444  1525
150450.63+102107.5 1718 310 53850 1.6719 2.31 0.15 2.35 0.13   162  -359   -87
150514.77-011418.3 0922 403 52426 0.8462 1.60 0.10 1.36 0.09   297   552   528
150555.60+571926.5 0610 041 52056 1.2463 1.23 0.11 1.18 0.12   660  -473   555
150630.04+532938.2 1164 585 52674 1.1673 0.78 0.06 0.69 0.06   199  -102    40
150658.11+515036.9 1165 392 52703 1.5564 0.47 0.11 0.34 0.10   142  -591   264
150703.54+595421.9 0611 095 52055 1.1967 0.61 0.05 0.50 0.06   497   -10   473
150704.17+133231.1 2751 632 54243 1.4258 0.59 0.08 0.55 0.07   709   375   734
150759.06+020053.8 0539 636 52017 1.0834 1.40 0.03 0.97 0.03 -1067 -1545 -1172
150805.22+140845.4 2765 042 54535 0.9147 1.27 0.10 1.24 0.10 -1635 -1202  -836
150805.22+140845.4 2765 042 54535 0.9147 1.14 0.11 1.05 0.11 -2081 -1647 -1281
150810.10+055130.7 1832 433 54259 1.4193 0.81 0.07 0.58 0.06   752   502   872
150819.57+010207.1 0540 245 51996 1.3666 1.31 0.10 1.16 0.09  2908  1859  2547
150824.72+560423.2 0793 419 52370 0.9777 1.03 0.08 0.52 0.08  -482   192   238
150827.93+185451.7 2792 143 54556 1.2426 0.72 0.05 0.62 0.04   348   206   674
150834.26+040748.7 0590 350 52057 1.3148 0.85 0.08 0.96 0.07    34   281    73
150848.81+145104.8 2766 307 54242 1.0798 1.42 0.16 1.03 0.14   934   164  1229
150942.62+050834.5 1833 245 54561 1.8478 3.01 0.16 2.98 0.20  1544  2186  2259
151000.67+030430.0 0590 136 52057 1.7010 1.06 0.14 0.78 0.08   235  1026   753
151005.88+595853.3 0611 043 52055 1.7205 3.21 0.06 2.87 0.06  1072  1811  1294
151030.33+285634.0 1845 233 54144 1.3937 1.78 0.12 1.59 0.11  2489  2503  2443
151030.95-011823.2 0923 333 52404 1.8483 0.71 0.09 0.47 0.06  1263    11  1632
151030.95-011823.2 0923 333 52404 1.8483 0.86 0.05 0.72 0.04  -925 -2177  -556
151041.36+240153.7 2152 040 53874 1.3215 2.04 0.04 1.93 0.04  2731  3524  3762
151045.11+312418.8 1649 342 53149 1.7768 0.50 0.06 0.49 0.05   790    50   937
151124.07-014615.0 0923 426 52404 1.4663 1.49 0.12 1.30 0.10   722  1092  1277
151126.03+574742.1 0612 436 52079 1.9370 1.12 0.13 1.04 0.10  1390   788  1719
151134.99+182358.8 2792 010 54556 1.5755 0.80 0.05 0.66 0.04  -984 -1873 -1020
151154.03-002203.6 0311 106 51665 0.8221 1.59 0.10 1.09 0.10  -238  -159    12
151306.52+200244.1 2156 258 54525 0.7034 6.21 0.22 5.53 0.18  2811  1576  1548
151307.93+174651.8 2780 410 54557 1.1132 4.16 0.21 2.34 0.21  1342  1306  1352
151310.54+161057.4 2766 413 54242 0.5001 1.51 0.11 1.39 0.11   163   108    23
151323.65+613448.9 0611 581 52055 1.1088 0.99 0.12 0.90 0.11   407  -502  -167
151338.52+060626.0 1832 621 54259 1.2618 0.86 0.05 0.81 0.05   508   338   244
151512.02+475508.9 1330 096 52822 0.9127 0.35 0.07 0.49 0.07   122   329   357
151515.15+493853.9 1330 578 52822 0.4263 1.52 0.19 1.48 0.21  -236  -158   -29
151545.34+031745.0 0591 250 52022 0.7693 4.10 0.38 3.60 0.33  2800   442  2328
151548.67+430420.5 1677 027 53148 0.5275 1.20 0.18 0.83 0.16   154   167   166
151618.87+343331.3 1386 536 53116 1.3465 1.21 0.11 0.79 0.10   234   181   643
151704.81+583024.4 0612 530 52079 0.6002 0.79 0.08 0.74 0.08 -1919   -29   104
151721.28+094426.5 1720 297 53854 1.7527 2.76 0.15 1.97 0.21   382   192   163
151733.98+025956.8 0591 196 52022 0.6202 1.89 0.16 1.88 0.16 -1318 -1075  -853
151739.14+575425.5 0612 545 52079 0.7370 2.46 0.07 1.79 0.11   774   666   592
151739.14+575425.5 0612 545 52079 0.7370 0.26 0.08 0.58 0.05    96   -12   -86
151834.55-010525.3 0924 332 52409 0.6525 0.59 0.06 0.75 0.05   105   219   237
151910.66+283009.8 1846 396 54173 0.4379 1.86 0.23 1.22 0.22    30   218   290
152025.64+593955.4 0613 174 52345 1.2787 0.94 0.08 0.71 0.08  -249  -459   161
152026.04+315450.6 1387 285 53118 1.3297 1.06 0.07 1.06 0.06 -1995 -1820 -1759
152108.75+151255.1 2767 380 54243 1.8813 1.27 0.07 0.76 0.06   688 -1395  1154
152234.12+293430.9 1651 284 53442 0.7576 1.37 0.12 0.94 0.11  2365  1753  1451
152258.03-015508.3 0924 150 52409 1.9976 2.08 0.16 1.53 0.15  -532 -1196  -379
152304.56+541703.5 0794 556 52376 0.7030 1.10 0.10 0.79 0.09 -1690 -1650  -982
152307.34+535358.2 0794 488 52376 1.8557 0.53 0.03 0.44 0.04   856  -968  1204
152308.66+370641.6 1400 488 53470 0.8506 0.51 0.07 0.54 0.06   340   666   753
152314.48+375928.9 1400 450 53470 1.3609 1.10 0.03 0.93 0.03  -386  -398  -155
152318.85+171207.0 2794 284 54537 0.9665 1.38 0.07 1.25 0.06  2023  2180  2265
152357.36+465247.2 1331 138 52766 1.4046 1.38 0.08 1.19 0.07  1852  2481  1721
152357.79+062658.1 1819 299 54540 1.0647 1.65 0.16 1.22 0.15  1352  1481  1809
152447.60+032547.8 0592 168 52025 1.3439 1.39 0.12 1.10 0.11   131  -579    35
152510.61+002633.6 0313 496 51673 0.8017 1.15 0.03 0.94 0.03  1251  1014  1107
152608.22+535335.1 0794 530 52376 1.1526 2.41 0.15 1.88 0.14  2009  1153  1444
152617.66+292231.0 1650 041 53174 1.4899 0.88 0.10 0.87 0.11  -867 -1593  -855
152703.52+550115.5 0614 168 53437 1.4439 1.50 0.17 1.36 0.16   935  1298   930
152758.41+221258.5 2161 115 53878 0.9118 1.61 0.08 1.10 0.08   -50    17    62
152825.04+171055.0 2794 081 54537 2.0765 3.34 0.13 3.50 0.11  1358  2027  1194
152832.50+472552.1 1331 075 52766 0.5057 0.69 0.05 0.61 0.06  -464   163   222
152848.69+130929.6 2768 315 54265 1.2487 1.06 0.08 0.81 0.07  -235  -336    63
152850.58+171331.5 2781 604 54266 0.7665 0.69 0.07 0.21 0.06  1847  1032   954
152921.57+390029.9 1293 113 52765 1.5213 0.83 0.07 0.65 0.07  -664  -219  -449
152938.90+103803.9 1722 449 53852 1.9714 0.60 0.03 0.47 0.05   356  -971   275
153026.73+391047.1 2936 026 54626 1.4633 2.24 0.03 2.20 0.02   124  -105   225
153027.32+251508.3 2163 428 53823 1.7874 0.81 0.12 0.77 0.08  1948  1721  2419
153057.45+304322.0 1651 605 53442 0.3787 1.96 0.11 1.61 0.10  -113   104   134
153120.90+071835.3 1820 371 54208 0.9124 0.39 0.07 0.25 0.07  2278  2081  2094
153120.90+071835.3 1820 371 54208 0.9124 2.16 0.10 1.76 0.09  1978  1781  1794
153133.53+452841.6 1332 245 52781 1.0221 1.18 0.13 0.88 0.12  -255   626   588
153133.53+452841.6 1332 245 52781 1.0221 1.17 0.14 1.13 0.13  -622   259   222
153151.36+025340.6 0593 207 52026 1.5565 0.76 0.05 0.65 0.05  -117  -569    17
153205.35+074738.9 1723 187 53905 1.6272 1.38 0.09 1.10 0.07  2045  1649  2486
153207.62+131435.9 2754 446 54240 0.8046 0.45 0.06 0.27 0.05  2324  2084  2162
153239.39+523731.6 0795 469 52378 1.5399 3.26 0.06 2.84 0.05   378  1025   719
153306.42+000635.1 0315 306 51663 0.5894 0.47 0.05 0.23 0.05  -743  -197  -186
153315.02+565044.8 2883 637 54525 1.2207 2.25 0.25 2.24 0.31  -145  -627  -247
153322.80+324351.4 1355 222 52823 1.8995 1.27 0.13 1.36 0.14  -290  -958  -382
153437.97+185509.7 2164 064 53886 0.9268 2.65 0.06 2.45 0.06  -274  -313  -206
153449.49+515618.7 0795 122 52378 1.3272 0.76 0.08 0.33 0.08  -803 -1557 -1341
153505.46+070746.8 1820 485 54208 0.6616 0.41 0.03 0.30 0.03  -582  -660  -744
153517.53+250429.6 2163 555 53823 1.3110 2.19 0.10 1.78 0.09  -166 -1168   -18
153628.86+582829.9 0615 557 52347 1.5183 4.98 0.20 4.58 0.18  1740  1636  1478
153636.22+044127.0 1836 270 54567 0.3791 1.65 0.06 1.43 0.05 -1165 -1884   210
153636.86+020644.7 2955 360 54562 0.4862 0.98 0.05 0.90 0.05   211   184   161
153644.23+523737.0 0795 529 52378 1.3298 1.23 0.04 0.87 0.04   850  1068  1137
153644.23+523737.0 0795 529 52378 1.3298 0.22 0.03 0.24 0.03  -702  -485  -415
153656.81+411924.2 1679 594 53149 1.9863 1.03 0.06 0.79 0.08   376   747  1138
153727.21+531619.7 0616 270 52374 1.8839 1.31 0.19 1.03 0.18   562  1008  1659
153746.11+152645.7 2782 510 54592 1.5686 1.02 0.10 1.08 0.10  -693  -913  -285
153757.51+561142.3 0617 313 52072 1.7595 2.33 0.08 2.18 0.11  -344 -1000  -165
153804.49+221122.5 2166 366 54232 1.5678 0.35 0.05 0.38 0.05  2871  1015  2720
153821.72+184348.0 2167 346 53889 0.7061 1.40 0.11 0.91 0.12  1232  1480  1661
153821.72+184348.0 2167 346 53889 0.7061 1.31 0.12 0.95 0.08   680   928  1110
153926.83+200256.6 2166 100 54232 0.4731 1.96 0.22 1.89 0.20    71   -39   108
153954.74+314629.2 1581 246 53149 1.8700 1.52 0.11 1.28 0.11  -448   488   348
153958.09+460040.0 1332 600 52781 1.5271 0.88 0.12 0.87 0.12  2543  3038  2993
154002.64+263452.0 1849 409 53846 0.9930 1.04 0.07 0.99 0.03  -287  -246  -222
154008.44+232555.3 2169 342 53556 1.8415 1.18 0.15 1.44 0.20  2991  1763  2617
154012.15+091346.6 1725 186 54266 1.7450 1.42 0.14 1.09 0.11  -356  1584  1491
154012.15+091346.6 1725 186 54266 1.7450 3.70 0.09 3.15 0.12 -2512  -570  -664
154041.13+081630.2 1724 466 53859 1.3598 1.28 0.14 1.03 0.12  1080   854  1432
154119.06+074059.8 1724 196 53859 0.5571 1.87 0.18 1.69 0.19   483   190   140
154122.46+493309.3 0796 227 52401 2.0659 2.27 0.07 1.95 0.08  -759   560   444
154151.21+421356.9 1053 377 52468 1.3758 0.66 0.06 0.85 0.06   -89  -622   103
154202.52+091728.7 1725 168 54266 1.3842 2.82 0.11 2.59 0.10 -1319  -407  -423
154213.07+310225.6 1389 619 53135 1.1027 0.98 0.11 0.73 0.12  1537  1256  2234
154221.23+275246.3 1653 198 53534 1.2349 2.17 0.10 2.18 0.09   508  -566   421
154249.51+283210.4 1653 577 53534 1.3068 1.12 0.16 0.52 0.12   924   889  1265
154305.48+211528.7 2166 634 54232 1.1853 1.39 0.18 0.81 0.16   743   163   -45
154348.43+221455.4 2169 255 53556 0.7549 0.53 0.07 0.58 0.06   277   405   411
154357.89+312612.5 1580 269 53145 0.8993 1.09 0.15 1.29 0.15  -493  -286  -176
154405.57+254814.9 1849 112 53846 0.7665 1.13 0.14 1.13 0.14   540   -89    68
154405.97+440436.0 1333 188 52782 0.9803 1.05 0.09 1.00 0.08   142   139   302
154421.39+235700.0 2165 638 53917 1.4203 0.70 0.07 0.90 0.07   204  -205   278
154458.04+382414.2 1680 085 53171 1.2254 1.10 0.07 0.81 0.07  1286   894  1456
154458.87+172826.7 2167 132 53889 0.6650 2.64 0.47 2.59 0.31   596  -313  -207
154503.01+164234.4 2518 378 54243 1.4816 0.85 0.09 0.58 0.09  1431  1392  1832
154620.98+453916.7 1333 601 52782 0.4587 2.79 0.25 2.42 0.24 -1497   115   172
154620.98+453916.7 1333 601 52782 0.4587 1.47 0.26 1.33 0.22 -1864  -250  -194
154719.93+235912.8 2169 442 53556 1.2874 1.20 0.08 0.91 0.08  -261  -289  -172
154744.64+075018.8 1727 386 53859 1.4292 0.68 0.08 0.78 0.08  -816   405  -693
154806.44+170203.0 2170 287 53875 0.6094 1.21 0.16 0.62 0.13  1766  1483  1415
154924.79+075653.3 1726 284 53137 0.6722 1.38 0.19 1.41 0.18  2313  1955  1544
154955.29+420327.9 1053 586 52468 0.9384 1.09 0.08 0.87 0.08   559   631   382
155123.79-000918.1 0342 071 51691 1.5512 0.67 0.07 0.35 0.07   849   510  1195
155128.38+254317.5 2474 243 54564 0.8239 1.61 0.06 1.52 0.07  -227  -426  -449
155154.13+364557.8 1416 628 52875 1.7725 2.52 0.09 2.27 0.11  2001  1780  2338
155205.74+552354.8 0619 381 52056 1.4971 0.32 0.03 0.23 0.03  -868 -1037  -524
155259.18+230104.9 2171 362 53557 1.3572 0.30 0.03 0.26 0.03  -533 -1008  -704
155336.02+235836.2 1850 102 53786 0.9214 0.96 0.11 0.38 0.10  1741  1438  1465
155336.02+235836.2 1850 102 53786 0.9214 3.72 0.21 3.08 0.35   403   100   127
155336.02+235836.2 1850 102 53786 0.9214 1.56 0.32 2.86 0.23  -129  -432  -405
155430.80+251315.0 1850 525 53786 0.4192 0.99 0.09 0.62 0.07   481   753   772
155430.80+251315.0 1850 525 53786 0.4192 0.40 0.07 0.22 0.07    49   321   340
155433.21+453646.3 1169 382 52753 0.5170 2.17 0.22 2.20 0.22  -356   346   348
155535.44+341107.4 1418 341 53142 1.1667 0.59 0.07 0.36 0.07  1992  2228  2497
155538.14+242552.3 1850 049 53786 1.1687 1.04 0.05 0.77 0.05   -28    85    -9
155552.37+154923.2 2521 420 54538 1.3242 1.15 0.06 0.46 0.07   252   598   697
155552.37+154923.2 2521 420 54538 1.3242 2.61 0.10 3.22 0.07  -353    -7    90
155626.90+103457.3 2523 272 54572 1.9030 2.14 0.56 2.14 0.12   498   826   976
155634.29+160021.1 2521 449 54538 0.8124 0.48 0.05 0.34 0.05  1584  1873  2093
155719.27+103328.5 2520 002 54584 1.9339 2.56 0.10 2.41 0.10  -263   826   107
155729.82+191444.5 2172 115 54230 1.9777 0.46 0.07 0.55 0.07  2868  2870  2988
155744.67+254101.3 1655 147 53523 1.5850 1.45 0.07 1.46 0.06 -1384  -463  -472
155756.66+211034.8 2173 354 53874 0.4559 0.32 0.03 0.28 0.03  -112  -350  -317
155804.49+390746.6 1054 094 52516 1.4545 0.74 0.05 0.53 0.05    47    86   -33
155810.20+523911.8 0618 017 52049 1.7791 0.60 0.09 1.15 0.16 -1806 -1331 -1229
155829.40+163445.4 2196 400 53534 1.5735 2.11 0.16 1.48 0.20  -859  -956 -1257
155855.18+332318.6 1418 292 53142 1.6541 0.30 0.03 0.31 0.03   -68   468   411
155855.18+332318.6 1418 292 53142 1.6541 0.90 0.03 0.80 0.03  -469    67    10
155912.95+451614.9 1169 509 52753 1.6035 1.56 0.16 0.76 0.15  1986  1025  1805
155919.95+081958.6 1728 176 53228 1.4923 3.09 0.22 2.38 0.18  1130   809  1210
155927.46+184539.0 2172 010 54230 1.2772 1.06 0.06 0.63 0.06   163  -134   127
155934.87+380741.4 1055 306 52761 0.9696 3.76 0.13 3.28 0.13    86  1725   726
160015.50+000045.4 0343 593 51692 1.0106 0.73 0.06 0.65 0.06   143  -246  -252
160046.38+185604.3 2199 373 53556 1.7183 0.67 0.05 0.46 0.07    52   890   243
160052.30+173133.4 2196 406 53534 1.6088 2.38 0.16 2.08 0.11  -475  -947  -167
160113.09+252619.6 1656 343 53533 0.4143 0.82 0.09 0.67 0.11 -1040  -726  -650
160208.68+001454.7 0344 398 51693 1.7755 2.24 0.13 2.06 0.18   687  2246   702
160212.58+393630.5 1054 015 52516 0.3825 1.14 0.14 1.33 0.14   139   116    85
160440.14+243748.5 1851 603 53524 0.5694 1.97 0.25 2.01 0.26    51    63   101
160536.62+134838.5 2524 105 54568 0.4408 1.50 0.15 1.08 0.16   977    72    92
160548.37+485250.8 0622 378 52054 0.7423 1.81 0.06 1.49 0.06  -280  -419  -156
160606.88+061948.7 1729 092 53858 0.9108 0.74 0.07 0.39 0.07  2573  2147  1661
160722.33+160527.4 2197 553 53555 2.0000 1.47 0.16 1.07 0.27  2558  2200  2879
160734.18+035034.0 1823 287 53886 1.3047 1.54 0.10 1.34 0.10   362    -8  -340
160802.36+161919.0 2197 555 53555 0.5450 1.79 0.13 1.80 0.13  2995  2756  2729
160846.75+374850.6 1055 108 52761 1.4313 2.37 0.18 2.45 0.19   -49  -155  -215
160918.02+525816.3 2187 470 54270 0.9598 1.28 0.02 1.27 0.02  2226  2362  2398
160928.88+323148.1 1419 196 53144 1.1513 0.42 0.05 0.43 0.05   127   235   341
160958.40+240912.5 1657 339 53520 1.1796 0.75 0.07 0.84 0.07  -253   -29    78
161116.77+242916.1 1656 034 53533 1.5330 1.79 0.04 1.71 0.04   284  -193   588
161146.98+195649.8 2205 048 53793 0.9983 1.33 0.14 0.68 0.13  -598   -92  -284
161147.75+505943.7 0623 246 52051 0.5980 0.97 0.11 1.01 0.11   318   222   287
161225.67+212818.3 1853 319 53566 1.9159 2.60 0.08 2.44 0.07  2287  1672  2614
161236.10+050353.5 1823 511 53886 2.0945 2.85 0.23 3.27 0.37  1875  1846  2266
161302.91+494541.8 0622 547 52054 1.1997 3.47 0.10 3.20 0.10  1838  1109  1452
161303.00+490311.8 0622 538 52054 1.2333 0.78 0.12 0.87 0.11  2855  2389  3239
161357.26+361048.1 1056 213 52764 1.7595 3.03 0.05 2.84 0.05  1760  2077  2397
161404.27+340415.4 1683 144 53436 1.2563 0.79 0.08 0.61 0.06   736   166   771
161526.57+202443.0 2206 464 53795 1.2691 1.22 0.10 1.09 0.08  -336  -666  -440
161538.56+225119.2 1657 211 53520 1.3174 0.45 0.05 0.46 0.06   -60  -325   -90
161601.39+110201.8 2528 156 54571 1.0589 1.30 0.06 1.22 0.06  -520  -150  -280
161615.67+501501.7 2884 232 54526 0.7611 1.42 0.07 1.05 0.07   249   -45     8
161623.07+114304.9 2528 518 54571 0.5582 1.33 0.16 1.34 0.16  -646   110   115
161644.18+174437.1 2188 567 54595 0.6130 3.38 0.06 3.64 0.06    85   296   304
161825.95+514304.0 0623 534 52051 0.5172 0.84 0.10 0.56 0.10   -28  -355  -235
161834.00+345625.5 1057 274 52522 1.9234 1.49 0.09 0.95 0.10  -798 -1128  -329
162023.24+125555.4 2530 432 53881 0.8714 1.68 0.16 1.66 0.15  1762  1426  1802
162053.70+125417.5 2530 430 53881 1.0187 0.98 0.10 0.75 0.10   398   255   238
162142.62+202627.3 1854 354 53566 1.5003 1.60 0.09 1.30 0.09    74   183    20
162225.22+362220.6 1338 341 52765 0.4735 0.73 0.07 0.35 0.07   -91  -146  -104
162256.15+010555.4 0364 369 52000 1.1887 1.13 0.07 1.17 0.07   453   781   389
162321.42+135532.4 2202 132 53566 1.7532 2.66 0.09 2.69 0.10   -58   286   673
162419.95+353845.2 1057 612 52522 1.7721 6.39 0.08 6.25 0.07 -1487 -2440  -926
162439.61+473420.2 0624 600 52377 1.3163 0.42 0.03 0.32 0.04   154  -206   222
162453.55+185206.4 2970 509 54589 0.7979 0.83 0.10 0.36 0.08   337   537   734
162501.82+294012.0 1421 480 53149 0.9258 1.74 0.12 1.46 0.11   -51    58    96
162502.66+162745.7 2208 372 53880 1.5962 1.62 0.06 1.52 0.09   253  1271   359
162705.34+191137.7 1854 205 53566 2.1311 1.34 0.08 1.28 0.08   241  1394  1259
162707.57-002441.5 0364 111 52000 1.5415 1.11 0.05 0.81 0.05  -206 -1300  -506
162714.05+172139.6 2207 347 53558 1.0369 1.46 0.16 1.42 0.15  2642  2465  2543
162717.98+130111.1 2530 587 53881 1.0508 1.15 0.07 1.09 0.07    85  -386  -143
162720.05+230847.3 1573 091 53226 1.1963 0.38 0.04 0.37 0.04  -362  -633  -212
162721.01+461926.5 0624 081 52377 1.6075 0.68 0.07 0.54 0.06   745  -702   866
162728.55+251336.2 1573 490 53226 0.6308 1.27 0.08 1.31 0.09  -460  -370  -334
162747.48+330149.1 1058 240 52520 1.6853 0.47 0.08 0.36 0.08   -84   715    33
162800.66+501230.1 2884 626 54526 1.3546 1.91 0.09 1.74 0.08   282   693   330
162805.47+475546.8 0625 127 52145 1.5174 0.71 0.06 0.81 0.06  -164   312   268
162817.12+200348.7 1854 151 53566 0.5706 1.01 0.04 0.67 0.04  -220  -171  -114
162917.15+445650.1 0626 471 52057 1.5417 2.20 0.15 1.11 0.12 -2823  1029  1284
162935.01-010538.6 0364 008 52000 1.0525 0.38 0.02 0.25 0.03   -79  -254   221
162943.97+460502.6 0627 302 52144 1.3365 1.21 0.07 0.81 0.07   618   914   852
162948.48+293339.1 1421 558 53149 1.6538 0.97 0.14 1.14 0.15  1967  1772  1982
162951.48+440603.1 0626 163 52057 1.6606 0.78 0.07 0.72 0.06  2210  1987  2572
163059.45+214851.2 1658 634 53240 0.7946 0.84 0.07 0.53 0.09  -117   516   869
163059.45+214851.2 1658 634 53240 0.7946 1.97 0.10 2.09 0.08  -742  -108   244
163133.16+380729.0 1173 493 52790 1.6336 1.56 0.08 1.28 0.13  2491  1608  2314
163134.80+325019.8 1058 134 52520 0.6899 1.63 0.08 1.02 0.07   584   631   734
163134.99+230233.9 1572 096 53177 1.3476 1.01 0.09 0.93 0.08   122  -530  -147
163139.54+000653.3 0348 400 51696 2.1318 0.95 0.11 0.75 0.09  1881  1878  2012
163224.39+300851.7 1685 163 53463 1.7751 2.06 0.10 1.87 0.09   335   -67   383
163431.79+464037.0 0627 172 52144 1.8313 1.48 0.16 0.94 0.15   270   340   717
163526.14+342558.3 1339 478 52767 0.5579 0.44 0.05 0.67 0.05   562   183   130
163534.96+141556.6 2204 441 53877 1.4447 1.01 0.05 0.65 0.06  -661  -424 -1239
163534.96+141556.6 2204 441 53877 1.4447 1.00 0.06 0.62 0.04 -1687 -1449 -2265
163616.70+173507.8 2207 603 53558 1.8986 0.90 0.10 0.51 0.09   593   987   835
163955.97+470523.5 0627 570 52144 0.8596 0.69 0.04 0.51 0.04   534    73  -111
164032.66+205542.5 1570 136 53149 1.7374 0.58 0.07 0.54 0.06   365  1156   777
164034.87+232731.2 1571 601 53174 1.9113 1.02 0.09 0.78 0.11  -440  -446   171
164111.63+283700.9 1686 155 53472 1.3965 1.90 0.13 1.89 0.13  2123   318  1875
164226.66+295622.3 1342 400 52793 0.6758 1.92 0.08 1.96 0.08  -310  -210  -129
164242.81+135242.0 2210 588 53535 1.5238 1.49 0.11 1.40 0.10  1778  2409  1981
164302.48+130222.2 2210 087 53535 0.9350 3.19 0.23 2.70 0.21  -173    55    39
164302.48+130222.2 2210 087 53535 0.9350 1.53 0.20 1.45 0.17  -503  -275  -290
164452.01+352054.3 2185 002 53532 0.6698 1.12 0.10 0.79 0.10   -28   228   268
164507.86+251544.7 1414 410 53135 1.8001 1.63 0.17 1.85 0.12   513   724   877
164508.73+374057.1 0818 140 52395 0.9299 2.34 0.12 1.86 0.12    -8   100   207
164630.33+400320.8 0630 433 52050 1.2783 2.63 0.09 2.43 0.09  -335  -357  -207
164631.95+394636.0 0630 236 52050 1.6893 0.85 0.08 0.70 0.08 -1955 -2225 -1826
164652.41+395852.6 0630 235 52050 1.2860 0.94 0.08 0.72 0.07   863  1065  1605
164653.94+393741.2 0630 187 52050 1.4934 1.03 0.08 0.82 0.07   -68  1162   301
164655.14+194300.8 1569 135 53168 1.9607 2.39 0.17 1.96 0.15   763  2025  1431
164802.37+242916.9 1414 537 53135 0.7822 0.85 0.10 0.59 0.09   549   238   355
164841.48+185635.6 1568 288 53169 1.0200 1.01 0.08 0.97 0.07   740   436   582
164847.85+374006.3 0818 009 52395 1.3260 2.24 0.19 1.87 0.18  -188   -99  -156
165043.44+425149.3 0631 369 52079 1.5429 0.43 0.03 0.37 0.03   317  -256   163
165243.93+375327.1 0632 270 52071 1.5885 0.75 0.08 0.51 0.07  2579  2571  2565
165245.77+394722.3 0630 110 52050 1.1863 0.83 0.07 0.66 0.06   804   208   246
165248.94+352134.2 0820 284 52438 1.4988 1.88 0.06 1.67 0.05  -408 -1126  -437
165255.99+412404.8 0631 196 52079 1.1395 1.49 0.13 1.44 0.13  1254  1052  1331
165302.26+371233.8 0820 324 52438 1.6634 1.37 0.21 0.89 0.16  -302   442   119
165433.28+372820.0 0820 369 52438 1.5390 2.10 0.26 1.90 0.26  -348  1547    40
165501.31+260517.4 1692 161 53473 1.8799 1.13 0.09 0.80 0.09  1489  -742  1562
165621.60+194059.5 1568 594 53169 1.3960 0.91 0.05 0.71 0.05   740   283   666
165627.23+325750.9 1176 566 52791 1.4028 1.39 0.07 1.09 0.07  -670 -1012  -656
165740.03+304255.9 1176 081 52791 1.5096 0.81 0.07 0.73 0.07    71  -323    66
165924.14+262936.9 1693 459 53446 0.7947 0.43 0.03 0.39 0.03   454   207   -42
165940.26+200255.8 1425 294 52913 1.2516 1.45 0.13 0.82 0.15  -581  -927  -406
170237.68+373933.0 2971 326 54590 0.6209 0.44 0.04 0.29 0.04   113  -118  -116
170249.62+400216.7 0633 619 52079 0.5173 1.44 0.18 0.85 0.17   177    74    75
170434.01+591203.5 0353 273 51703 1.3579 0.97 0.07 0.71 0.06   840   559   928
170542.91+354340.2 0974 561 52427 1.9974 2.25 0.20 1.71 0.15  2916  1399  4050
170542.91+354340.2 0974 561 52427 1.9974 2.80 0.15 2.86 0.13 -2488 -4005 -1354
170606.16+222752.9 1689 386 53177 1.7687 1.69 0.12 1.47 0.12  1163  2256  2715
170808.58+310349.0 0975 484 52411 1.1829 0.62 0.08 0.25 0.06  2304  2142  2196
170817.85+615448.6 0351 550 51780 1.4147 0.74 0.05 0.46 0.04   449   462   579
170928.72+304751.7 0978 350 52441 0.9475 0.49 0.07 0.56 0.08  -558  -133    68
171023.95+344905.2 2972 136 54586 0.7939 0.60 0.05 0.49 0.06  -234  -341  -178
171049.66+223303.9 1689 489 53177 0.3933 0.68 0.08 0.39 0.08  -740   -95   -24
171118.37+342333.9 2972 056 54586 1.0447 2.63 0.26 2.24 0.25   281  -366  -206
171350.18+312637.6 0976 058 52413 0.9215 1.40 0.10 1.36 0.10  -476   239   283
171412.52+291655.0 0977 512 52410 1.0396 0.88 0.08 0.75 0.08  2687  2992  3190
171422.27+343422.8 2973 372 54591 1.5304 2.47 0.09 2.23 0.09  1921  2106  1904
171752.27+303428.8 0978 596 52441 1.8406 1.47 0.36 1.80 0.25  -160  -906  -317
171818.15+584905.2 0353 022 51703 0.6344 1.88 0.10 1.47 0.10  -203    34    16
172327.83+280648.9 0980 598 52431 1.3646 0.95 0.16 0.95 0.16   115 -1763   339
172500.65+525450.1 0359 139 51821 1.3606 1.30 0.10 1.10 0.10  2156  1645  1954
172500.65+525450.1 0359 139 51821 1.3606 0.76 0.08 0.66 0.08   937   426   735
172520.58+260956.2 2193 133 53888 1.2808 1.07 0.06 1.02 0.07  -347  -762  -462
172715.08+275655.8 2193 567 53888 1.2790 0.68 0.04 0.38 0.04  -945  -329   125
173050.72+315815.0 2262 203 54623 0.6829 2.64 0.15 2.72 0.14 -1020   -48    43
173438.66+582711.7 0366 061 52017 1.1275 1.26 0.11 0.98 0.11   833  1403  1409
173729.90+332054.6 2262 635 54623 1.5131 1.65 0.10 1.45 0.10  -796  -558   -50
174020.32+540006.7 0360 147 51816 1.3430 1.88 0.08 1.71 0.09  1066   568  1403
174156.98+562647.3 0358 035 51818 1.1477 0.67 0.05 0.47 0.06  -764  -800  -296
180545.11+225137.8 2184 203 53534 0.3855 3.25 0.12 2.89 0.12   414    97   174
184044.99+404237.0 2819 051 54617 1.1414 0.84 0.05 0.36 0.10   507   383   473
184044.99+404237.0 2819 051 54617 1.1414 1.43 0.07 1.12 0.05   -98  -222  -131
184044.99+404237.0 2819 051 54617 1.1414 0.67 0.06 0.52 0.04  -362  -486  -395
190558.67+385235.6 2544 191 53884 1.7511 0.76 0.07 0.67 0.06  -462 -1178  -581
192539.90+623758.5 2563 473 54653 0.6976 1.97 0.12 1.52 0.11  2106  1966  2104
203936.15+005444.9 0981 439 52435 1.2556 2.31 0.29 2.14 0.14  -901   318   284
204113.41-060158.5 0634 108 52164 1.4337 1.30 0.07 1.01 0.07  1234  1117  1104
204126.36-004006.9 1117 097 52885 1.1802 2.16 0.20 1.99 0.19  -308   284    73
204225.72-002856.4 0982 296 52466 1.1332 2.55 0.16 2.24 0.16   428  1433   681
204638.66+004128.3 1116 469 52932 0.8832 1.46 0.20 1.64 0.18  2765  2982  3073
205251.59+163530.4 2259 608 53565 1.5555 0.78 0.07 0.70 0.07  -471 -1436  -528
205444.41+005837.1 1115 522 52914 1.1457 1.59 0.16 1.20 0.19  -529  -241  -269
205820.73+001331.9 1115 598 52914 1.2173 1.91 0.20 0.72 0.21  -288  -769  -458
210102.45-064909.6 0637 171 52174 1.0823 1.13 0.10 0.75 0.10   146   367   132
210149.78+011003.2 0984 580 52442 0.4513 1.32 0.14 1.23 0.14  1049  1216  1352
210355.20+010741.9 0985 321 52431 1.2916 0.77 0.05 0.63 0.05  1864  1301  1788
210927.29-061015.1 0638 429 52081 0.5724 1.19 0.12 0.89 0.12    80    94   211
212034.85-003103.8 0987 162 52523 1.4802 0.72 0.04 0.67 0.04  2034  1713  2265
212229.86-060906.6 0640 337 52178 1.5565 0.47 0.09 0.37 0.09  2458  1977  3186
212304.01-070245.0 0639 629 52146 1.3276 3.96 0.12 3.61 0.11  1454  1959  1858
212515.88-075350.7 0640 140 52178 1.6634 2.32 0.21 1.88 0.14  2779  3046  3447
212553.94+003932.8 0987 580 52523 1.8197 2.05 0.11 1.43 0.10  1886  1515  2091
212557.94+101653.6 0730 226 52466 0.8113 1.24 0.06 1.15 0.06  -125   -73    11
212803.72-065513.7 0640 586 52178 1.5006 1.07 0.04 0.94 0.04  -115   597    19
213502.45+103823.5 0731 170 52460 1.5098 0.70 0.06 0.45 0.05   813   424  1057
213609.22-063030.9 0641 607 52199 1.4334 0.52 0.07 0.46 0.06  1979  1912  1757
213850.97+104139.2 0731 027 52460 1.9510 1.58 0.14 0.58 0.17   329  -285   400
213918.72-062856.8 1177 368 52824 1.0303 1.04 0.11 0.73 0.10  -281  -281  -139
214035.24-011008.3 0990 259 52465 1.4259 1.31 0.10 1.08 0.10  -143  -163  -109
214041.88-004359.1 1152 215 52941 2.1997 0.81 0.09 0.92 0.07  -575    61  -158
214107.23+102550.9 0732 186 52221 0.9568 1.82 0.15 1.76 0.13   -11   322   116
214138.84+005044.2 1108 375 53227 1.3461 1.22 0.17 0.94 0.18   -76 -1490  -439
214432.75-075442.7 1178 187 52825 1.8113 0.69 0.08 0.56 0.07  1445  1268  1208
214811.57-085904.6 0644 300 52173 1.6424 2.99 0.20 2.97 0.20  -398   -29   299
215018.51+005952.3 1107 406 52968 1.7758 1.38 0.15 1.43 0.19   184  -614   627
215151.61+005323.0 0371 452 52078 1.8298 3.55 0.08 3.58 0.09  -562 -1085  -357
215338.62-090651.6 0644 050 52173 1.1984 1.08 0.08 0.77 0.08   123    33    90
215358.10+121730.0 0733 593 52207 1.5857 0.88 0.07 0.87 0.07  2398  2661  2697
215445.23-010858.9 0371 007 52078 1.8785 0.89 0.10 0.64 0.10  1893   272  1704
215555.55+132205.7 0734 337 52224 1.5416 1.64 0.04 1.49 0.04  1953  2198  2239
215753.44-010401.1 1106 202 52912 1.0180 2.75 0.16 2.39 0.15  -531  -292   -72
215934.45-091022.1 0717 242 52468 1.2063 3.70 0.17 3.34 0.17  -895  -233  -153
215947.30-011201.5 0372 127 52173 1.9726 1.69 0.20 2.11 0.32  1763  1347  2377
220206.58+000625.5 1106 600 52912 1.4380 0.93 0.14 0.89 0.14   153  -391  -260
220330.04-002211.4 0372 026 52173 1.7769 1.09 0.10 0.85 0.09    45   219   720
220338.89+130456.8 0735 354 52519 0.5917 1.50 0.15 1.63 0.15  -275   120   202
220445.27+003141.8 0373 384 51788 1.3531 0.77 0.04 0.62 0.04 -2074  2256  2256
220546.16+004240.9 1105 411 52937 1.2995 1.68 0.14 2.06 0.15  -308 -1505  -661
220546.16+004240.9 1105 411 52937 1.2995 1.64 0.17 0.90 0.16 -1762 -2958 -2114
220557.02+121239.7 0735 269 52519 1.3786 0.83 0.06 0.68 0.06  1271  1428  1276
220702.53-090127.7 0718 209 52206 1.2933 1.13 0.07 0.97 0.06  2057  1518  1933
221314.07-010609.0 0374 246 51791 1.6597 1.43 0.20 1.19 0.19  1760  2474  2411
221340.04+002228.9 1104 465 52912 0.9024 1.05 0.11 0.92 0.11  -885  -404  -228
221618.46-092912.5 0719 139 52203 1.3239 0.74 0.09 0.82 0.08   709  1329  1396
222545.67+141415.0 0737 535 52518 1.6503 2.65 0.10 2.66 0.11 -2102 -2375 -1376
222600.76-010758.0 0673 285 52162 1.5536 0.98 0.13 0.94 0.13   117  -480   125
222616.49+142714.6 0737 523 52518 1.6693 1.59 0.06 1.85 0.05  -937   686   743
222630.62-074954.6 0720 602 52206 0.9163 1.01 0.08 0.67 0.08  -380  -696  -304
222834.32+133605.3 0737 585 52518 1.6060 0.81 0.09 0.62 0.06  1063    28  1083
222834.32+133605.3 0737 585 52518 1.6060 2.13 0.07 1.89 0.07   686  -349   706
223027.90+011340.2 0673 524 52162 1.3594 1.92 0.18 1.54 0.18  2588  2302  3419
225022.76-091912.1 0724 356 52254 1.3597 2.12 0.07 2.00 0.06   825   425   801
225101.70+141826.3 0741 349 52261 0.9856 1.15 0.09 1.13 0.09   594   665   620
225409.59+005629.1 0379 522 51789 1.1601 0.42 0.04 0.31 0.04  2869  3605  3163
225522.09-093848.2 1911 233 53295 1.3250 3.36 0.14 3.58 0.13 -1388  1096   665
225541.65+145715.9 0741 522 52261 0.8074 0.34 0.03 0.26 0.03   514   376   391
225555.89-100307.9 0724 099 52254 1.1581 1.43 0.17 1.37 0.16  -523  -219    -6
225742.70-093050.9 1911 178 53295 1.5135 1.20 0.07 0.87 0.08  2377  2755  2904
225925.27+144401.2 0741 618 52261 1.5039 0.60 0.09 0.32 0.08   273   609   309
230452.35-094413.2 0725 111 52258 0.6894 1.47 0.12 1.16 0.10  1543  1607  1714
230501.00+151734.9 0743 337 52262 1.1199 1.89 0.09 0.98 0.08 -1004   411   643
231058.00-093401.6 0726 474 52226 1.8589 4.18 0.17 4.05 0.14   245 -1345   327
231116.97-103849.7 0726 139 52226 1.5417 1.49 0.21 1.14 0.18  -789  1859    19
231116.97-103849.7 0726 139 52226 1.5417 2.17 0.21 2.05 0.19  -517  2131   291
231222.36-010924.8 0381 044 51811 1.4309 2.82 0.22 2.19 0.23   101   559   157
231435.65+153306.0 0744 442 52251 1.0274 4.30 0.59 3.70 0.56  2340   234  2029
231621.98+002333.4 1096 479 52974 0.9053 3.05 0.05 2.96 0.05  -512   -29   276
231657.20-010227.3 1096 138 52974 1.6290 1.61 0.17 1.51 0.17  2039  2405  1967
231759.63-000733.2 0382 141 51816 1.1481 0.57 0.06 0.48 0.06   868   913   958
232009.24-103522.7 0645 139 52203 0.7276 1.02 0.07 0.65 0.07   202   257   480
232500.68-102644.2 0646 264 52523 1.5016 2.53 0.11 1.95 0.09  1065  2252  1610
232704.06-004314.8 1095 053 52521 1.5673 1.73 0.19 1.28 0.17   195 -1126     8
232810.56+150012.8 0746 463 52238 1.5356 0.87 0.06 0.47 0.06 -1019  -215  -440
232810.56+150012.8 0746 463 52238 1.5356 0.34 0.05 0.31 0.05 -2008 -1204 -1429
232917.57-102058.8 0646 143 52523 1.7628 1.51 0.08 0.91 0.07  -960 -2328  -906
233225.59-095756.1 0646 034 52523 1.6912 0.92 0.10 0.74 0.09   166  1355  -286
233551.10+151453.3 0747 436 52234 0.8845 2.01 0.13 1.40 0.13 -1334 -1495  -582
233811.06+005442.6 1487 323 52964 0.9491 1.77 0.09 1.64 0.10  -565   -29   115
234023.66-005326.9 0385 204 51877 2.0853 1.73 0.05 1.56 0.04  2210  2996  2977
234442.95-001339.5 0386 310 51788 1.3463 0.72 0.04 0.52 0.04   938   549   646
234450.23+433055.4 1885 510 53230 0.7903 3.48 0.15 3.14 0.15  -201   -79   261
234816.27-001107.4 1903 067 53357 0.9855 1.34 0.06 1.39 0.06  -265   154   127
235008.23-101734.8 0649 288 52201 1.3080 0.81 0.09 0.45 0.09   656    72   280
235200.32-090041.7 0649 431 52201 1.6595 3.26 0.15 3.33 0.16  1938  2318  2420
235216.85+134255.5 0749 140 52226 1.4871 2.51 0.07 2.28 0.06  -312  -626  -136
235520.58+000747.7 0386 593 51788 1.0625 1.82 0.07 1.65 0.07  -408  -651  -433
